Ionization Yield in Silicon for eV-Scale Electron-Recoil Processes

The development of single charge resolving, macroscopic silicon detectors has opened a window into rare processes at the O(eV) scale. In order to reconstruct the energy of a given event, or model the charge signal obtained for a given amount of energy absorbed by the electrons in a detector, an accurate charge yield model is needed. In this paper we review existing measurements of charge yield in Silicon, focusing in particular on the region below 1 keV. We highlight a calibration gap between 12-50 eV (referred to as the "UV-gap") and employ a phenomenological model of impact ionization to explore the likely charge yield in this energy regime. Finally, we explore the impact of variations in this model on a test case, that of dark matter scattering off electrons, to illustrate the scientific impact of uncertainties in charge yield.

==> Supplementary/p0K.dat <==
1.1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.15	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.25	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.3	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.35	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.4	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.45	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.5	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.55	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.6	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.65	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.7	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.75	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.8	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.85	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.9	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.95	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.05	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.15	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.25	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.3	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.35	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.4	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.45	0.99999	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.5	0.99997	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.55	0.99996	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.6	0.99992	8e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.65	0.99967	0.00033	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.7	0.99955	0.00045	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.75	0.99931	0.00069	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.8	0.99865	0.00135	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.85	0.99777	0.00223	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.9	0.99689	0.00311	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.95	0.99547	0.00453	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3	0.99444	0.00556	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.05	0.99191	0.00809	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.1	0.98933	0.01067	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.15	0.99119	0.00881	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.2	0.99213	0.00787	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.25	0.99002	0.00998	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.3	0.98555	0.01445	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.35	0.97796	0.02204	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.4	0.96739	0.03261	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.45	0.97086	0.02914	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.5	0.97791	0.02209	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.55	0.9802	0.0198	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.6	0.97412	0.02588	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.65	0.97505	0.02495	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.7	0.97891	0.02109	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.75	0.978	0.022	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.8	0.9784	0.0216	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.85	0.976	0.024	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.9	0.97182	0.02818	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.95	0.9662	0.0338	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4	0.95948	0.04052	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.05	0.95056	0.04944	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.1	0.94591	0.05409	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.15	0.94123	0.05877	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.2	0.93056	0.06944	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.25	0.91616	0.08384	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.3	0.90398	0.09602	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.35	0.89709	0.10291	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.4	0.89788	0.10212	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.45	0.89793	0.10207	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.5	0.89433	0.10567	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.55	0.88931	0.11069	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.6	0.88431	0.11568	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.65	0.87852	0.12147	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.7	0.86916	0.13084	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.75	0.86811	0.13187	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.8	0.86501	0.13499	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.85	0.86638	0.13361	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.9	0.85818	0.1418	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.95	0.8503	0.14968	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5	0.84242	0.15755	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.05	0.83488	0.16507	5e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.1	0.82905	0.17086	9e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.15	0.82243	0.17749	8e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.2	0.81613	0.18374	0.00013	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.25	0.8125	0.1873	0.0002	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.3	0.80565	0.19421	0.00014	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.35	0.79804	0.20168	0.00028	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.4	0.79138	0.20829	0.00033	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.45	0.78379	0.21578	0.00043	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.5	0.77638	0.22325	0.00037	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.55	0.7661	0.23309	0.00081	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.6	0.75659	0.24272	0.00069	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.65	0.75152	0.24742	0.00106	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.7	0.73972	0.25941	0.00087	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.75	0.73049	0.26825	0.00126	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.8	0.72426	0.27415	0.00159	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.85	0.71129	0.28682	0.00189	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.9	0.69909	0.29861	0.0023	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.95	0.68933	0.30796	0.00271	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6	0.66584	0.33046	0.0037	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.05	0.64705	0.34897	0.00398	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.1	0.62327	0.3719	0.00483	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.15	0.61215	0.38234	0.00551	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.2	0.60022	0.39323	0.00655	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.25	0.58461	0.40809	0.0073	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.3	0.5679	0.42344	0.00866	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.35	0.55213	0.43761	0.01026	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.4	0.52953	0.45895	0.01152	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.45	0.50953	0.47808	0.01238	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.5	0.48697	0.49843	0.0146	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.55	0.4655	0.51798	0.01652	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.6	0.44575	0.53485	0.0194	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.65	0.43358	0.54565	0.02076	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.7	0.41429	0.56164	0.02406	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.75	0.39866	0.57532	0.02601	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.8	0.3837	0.58552	0.03078	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.85	0.36804	0.59892	0.03303	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.9	0.3499	0.61272	0.03738	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.95	0.35077	0.60566	0.04357	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7	0.34601	0.60477	0.0492	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.05	0.33484	0.6089	0.05624	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.1	0.32829	0.60895	0.06273	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.15	0.31753	0.61033	0.07212	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.2	0.30296	0.61717	0.07986	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.25	0.28626	0.62953	0.08416	5e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.3	0.26404	0.64439	0.09155	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.35	0.233	0.67086	0.09607	7e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.4	0.20181	0.69995	0.09817	7e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.45	0.16626	0.73738	0.09627	9e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.5	0.12652	0.77493	0.09847	8e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.55	0.07857	0.80832	0.11292	0.00019	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.6	0.06591	0.80514	0.12865	0.0003	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.65	0.05185	0.80267	0.1451	0.00038	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.7	0.04009	0.78399	0.17522	0.0007	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.75	0.02918	0.76067	0.20924	0.00091	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.8	0.02692	0.74915	0.2228	0.00113	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.85	0.02328	0.74246	0.23293	0.00133	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.9	0.02131	0.73234	0.24488	0.00147	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.95	0.01757	0.71822	0.26217	0.00204	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8	0.01633	0.70929	0.27184	0.00254	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.05	0.01469	0.69812	0.28435	0.00284	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.1	0.01301	0.68395	0.3	0.00304	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.15	0.01121	0.66905	0.31623	0.00351	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.2	0.01001	0.65849	0.32735	0.00414	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.25	0.00838	0.64364	0.34282	0.00516	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.3	0.0071	0.63108	0.35651	0.00531	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.35	0.00613	0.62125	0.36621	0.00641	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.4	0.00597	0.60881	0.37865	0.00657	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.45	0.00495	0.59607	0.39104	0.00794	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.5	0.00449	0.58533	0.40114	0.00904	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.55	0.00387	0.57395	0.41273	0.00945	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.6	0.00344	0.56163	0.42497	0.00996	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.65	0.00316	0.55036	0.43497	0.01151	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.7	0.00239	0.54084	0.44364	0.01313	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.75	0.002	0.52995	0.45468	0.01337	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.8	0.00192	0.5202	0.46292	0.01496	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.85	0.00171	0.50982	0.4729	0.01556	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.9	0.00114	0.49571	0.48529	0.01786	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.95	0.00136	0.48579	0.49372	0.01911	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9	0.00109	0.47882	0.49879	0.02128	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.05	0.00092	0.46609	0.50898	0.02399	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.1	0.00069	0.45654	0.51814	0.02462	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.15	0.00065	0.44639	0.52702	0.0259	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.2	0.00046	0.43561	0.53586	0.02803	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.25	0.0004	0.42601	0.5431	0.03046	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.3	0.00044	0.41274	0.55436	0.03238	8e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.35	0.00037	0.40002	0.56455	0.035	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.4	0.00028	0.39727	0.56553	0.03685	7e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.45	0.00018	0.38355	0.57634	0.03986	7e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.5	0.00016	0.37565	0.58109	0.04298	0.00012	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.55	8e-05	0.36418	0.58877	0.04686	0.00011	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.6	0.00015	0.35439	0.59536	0.04995	0.00015	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.65	8e-05	0.34835	0.59876	0.05266	0.00015	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.7	0.00013	0.33374	0.60967	0.05631	0.00015	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.75	3e-05	0.32569	0.61504	0.05907	0.00017	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.8	0	0.31816	0.61913	0.06249	0.00022	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.85	9e-05	0.30704	0.62672	0.06591	0.00024	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.9	5e-05	0.30137	0.62703	0.07118	0.00037	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.95	2e-05	0.29114	0.6332	0.07531	0.00033	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10	0	0.28516	0.63786	0.07666	0.00032	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.05	1e-05	0.27367	0.64232	0.08364	0.00036	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.1	0	0.26362	0.64885	0.08691	0.00062	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.15	1e-05	0.25824	0.64736	0.09385	0.00054	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.2	2e-05	0.25126	0.65174	0.09639	0.00059	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.25	0	0.24121	0.65491	0.10317	0.00071	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.3	1e-05	0.23463	0.65729	0.10707	0.001	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.35	1e-05	0.22838	0.65916	0.1116	0.00085	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.4	1e-05	0.21882	0.66498	0.11524	0.00095	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.45	0	0.2141	0.66373	0.12115	0.00102	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.5	0	0.20591	0.66393	0.12882	0.00134	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.55	0	0.20015	0.66439	0.13389	0.00157	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.6	0	0.19203	0.66561	0.14083	0.00153	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.65	0	0.18478	0.66822	0.14535	0.00165	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.7	0	0.1804	0.66455	0.15306	0.00199	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.75	0	0.17384	0.66628	0.15802	0.00186	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.8	0	0.16749	0.66585	0.16421	0.00245	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.85	0	0.16234	0.66419	0.17119	0.00228	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.9	0	0.15507	0.666	0.17624	0.00269	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.95	0	0.14954	0.66329	0.18411	0.00306	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11	0	0.14476	0.66182	0.18994	0.00347	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.05	0	0.1395	0.65834	0.19825	0.00391	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.1	0	0.13326	0.65781	0.20469	0.00423	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.15	0	0.12751	0.65606	0.21228	0.00414	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.2	0	0.12224	0.65505	0.21758	0.00513	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.25	0	0.11946	0.65005	0.22523	0.00526	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.3	0	0.1123	0.64862	0.23322	0.00585	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.35	0	0.11052	0.64109	0.24197	0.00642	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.4	0	0.10558	0.639	0.24815	0.00727	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.45	0	0.09954	0.63701	0.25528	0.00816	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.5	0	0.09486	0.63221	0.26418	0.00872	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.55	0	0.09225	0.62793	0.27139	0.00842	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.6	0	0.08857	0.62202	0.27994	0.00946	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.65	0	0.08617	0.6187	0.28429	0.01082	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.7	0	0.0822	0.6137	0.2934	0.0107	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.75	0	0.07747	0.61107	0.29925	0.01217	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.8	0	0.07453	0.60387	0.3086	0.01297	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.85	0	0.07053	0.5981	0.31726	0.01411	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.9	0	0.06741	0.59203	0.32614	0.01438	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.95	0	0.06416	0.58783	0.3323	0.01565	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12	0	0.06247	0.57928	0.34134	0.01685	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.05	0	0.06	0.57467	0.3469	0.01837	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.1	0	0.05683	0.56732	0.35592	0.01985	8e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.15	0	0.05392	0.55936	0.3656	0.02103	9e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.2	0	0.05138	0.55647	0.36995	0.02216	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.25	0	0.04985	0.5495	0.37687	0.02365	0.00013	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.3	0	0.04624	0.54234	0.38685	0.02447	0.0001	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.35	0	0.04507	0.53738	0.38998	0.02745	0.00012	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.4	0	0.04223	0.52784	0.40162	0.02813	0.00018	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.45	0	0.0399	0.52018	0.40973	0.03006	0.00013	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.5	0	0.03792	0.51503	0.41486	0.03202	0.00017	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.55	0	0.03677	0.50725	0.42214	0.0336	0.00024	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.6	0	0.03495	0.49992	0.42973	0.03517	0.00023	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.65	0	0.03147	0.49465	0.43479	0.03883	0.00026	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.7	0	0.03068	0.48516	0.44342	0.0404	0.00034	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.75	0	0.02889	0.48166	0.44659	0.04245	0.00041	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.8	0	0.02774	0.47234	0.45386	0.04572	0.00034	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.85	0	0.02638	0.46047	0.46549	0.04722	0.00044	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.9	0	0.02493	0.45325	0.47124	0.05023	0.00035	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.95	0	0.0235	0.44894	0.47378	0.05328	0.0005	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13	0	0.02292	0.44018	0.48114	0.05522	0.00054	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.05	0	0.0214	0.4345	0.48534	0.05821	0.00055	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.1	0	0.01894	0.42585	0.49191	0.06277	0.00053	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.15	0	0.01913	0.41674	0.49879	0.06461	0.00073	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.2	0	0.01798	0.41213	0.50202	0.067	0.00087	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.25	0	0.01573	0.40298	0.5096	0.07085	0.00083	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.3	0	0.01526	0.39652	0.51473	0.07239	0.0011	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.35	0	0.01566	0.3887	0.51958	0.07503	0.00103	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.4	0	0.01349	0.38173	0.52568	0.07775	0.00135	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.45	0	0.01316	0.37541	0.52928	0.08094	0.00121	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.5	0	0.0119	0.36903	0.53304	0.08469	0.00134	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.55	0	0.01129	0.36173	0.53679	0.08883	0.00136	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.6	0	0.01063	0.35644	0.53917	0.09222	0.00153	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.65	0	0.00977	0.34783	0.54486	0.09599	0.00154	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.7	0	0.0098	0.34511	0.5466	0.09674	0.00175	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.75	0	0.00911	0.33721	0.55119	0.10073	0.00176	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.8	0	0.00872	0.32992	0.55443	0.10496	0.00197	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.85	0	0.00822	0.32528	0.55578	0.10872	0.002	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.9	0	0.00716	0.3182	0.55962	0.11266	0.00236	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.95	0	0.00698	0.31227	0.56257	0.11564	0.00254	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14	0	0.00629	0.30345	0.56768	0.1199	0.00268	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14.05	0	0.00577	0.29981	0.56828	0.12311	0.00303	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14.1	0	0.00549	0.29454	0.56976	0.12711	0.0031	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14.15	0	0.00529	0.28814	0.57281	0.1302	0.00356	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14.2	0	0.00519	0.28158	0.57358	0.13595	0.0037	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14.25	0	0.00466	0.27598	0.57657	0.13888	0.0039	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.3	0	0.00416	0.26927	0.57892	0.14345	0.0042	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14.35	0	0.0039	0.26417	0.57922	0.1483	0.00441	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14.4	0	0.00357	0.26057	0.57783	0.15371	0.00432	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14.45	0	0.0035	0.25422	0.58295	0.15421	0.00511	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.5	0	0.00352	0.24863	0.58281	0.15925	0.00578	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.55	0	0.00297	0.24292	0.5825	0.16554	0.00605	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.6	0	0.00251	0.2361	0.58548	0.17002	0.00587	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.65	0	0.00228	0.23686	0.58221	0.1719	0.00674	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.7	0	0.00225	0.22849	0.58497	0.17715	0.00713	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.75	0	0.00224	0.22448	0.58472	0.18143	0.00711	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.8	0	0.00214	0.22219	0.58015	0.18698	0.00848	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.85	0	0.00174	0.21487	0.58441	0.19001	0.00897	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14.9	0	0.00184	0.20822	0.58566	0.19498	0.00925	5e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.95	0	0.00168	0.20597	0.58179	0.20079	0.00968	9e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
15	0	0.00164	0.20075	0.58301	0.20448	0.01008	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
15.05	0	0.00136	0.19929	0.58153	0.20748	0.01029	5e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
15.1	0	0.00123	0.19249	0.57691	0.21789	0.01138	0.0001	0	0	0	0	0	0	0	0	0	0	0	0	0
15.15	0	0.00124	0.18815	0.5763	0.22229	0.01191	0.00011	0	0	0	0	0	0	0	0	0	0	0	0	0
15.2	0	0.00106	0.18568	0.57641	0.22348	0.01332	5e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
15.25	0	0.00096	0.18088	0.57479	0.22864	0.01458	0.00015	0	0	0	0	0	0	0	0	0	0	0	0	0
15.3	0	0.00089	0.17622	0.57083	0.23649	0.01546	0.00011	0	0	0	0	0	0	0	0	0	0	0	0	0
15.35	0	0.00078	0.17176	0.56916	0.24235	0.01583	0.00012	0	0	0	0	0	0	0	0	0	0	0	0	0
15.4	0	0.00084	0.16934	0.56702	0.24575	0.01686	0.00019	0	0	0	0	0	0	0	0	0	0	0	0	0
15.45	0	0.00076	0.16678	0.56375	0.24983	0.01867	0.00021	0	0	0	0	0	0	0	0	0	0	0	0	0
15.5	0	0.00076	0.16065	0.56251	0.25608	0.01988	0.00012	0	0	0	0	0	0	0	0	0	0	0	0	0
15.55	0	0.00061	0.15622	0.55976	0.26198	0.02121	0.00022	0	0	0	0	0	0	0	0	0	0	0	0	0
15.6	0	0.00057	0.15279	0.55103	0.2718	0.02352	0.00029	0	0	0	0	0	0	0	0	0	0	0	0	0
15.65	0	0.00055	0.14742	0.55038	0.27701	0.02437	0.00027	0	0	0	0	0	0	0	0	0	0	0	0	0
15.7	0	0.00047	0.14371	0.54585	0.2842	0.02545	0.00032	0	0	0	0	0	0	0	0	0	0	0	0	0
15.75	0	0.00044	0.14179	0.54045	0.28933	0.0277	0.00029	0	0	0	0	0	0	0	0	0	0	0	0	0
15.8	0	0.0005	0.13781	0.53558	0.2955	0.03019	0.00042	0	0	0	0	0	0	0	0	0	0	0	0	0
15.85	0	0.00044	0.13144	0.53005	0.30561	0.032	0.00046	0	0	0	0	0	0	0	0	0	0	0	0	0
15.9	0	0.00048	0.12943	0.52368	0.31334	0.03251	0.00056	0	0	0	0	0	0	0	0	0	0	0	0	0
15.95	0	0.00043	0.12237	0.52169	0.31925	0.03573	0.00053	0	0	0	0	0	0	0	0	0	0	0	0	0
16	0	0.00034	0.11928	0.51585	0.32646	0.03748	0.00059	0	0	0	0	0	0	0	0	0	0	0	0	0
16.05	0	0.00024	0.11484	0.51078	0.33294	0.04062	0.00058	0	0	0	0	0	0	0	0	0	0	0	0	0
16.1	0	0.00031	0.11107	0.50346	0.34151	0.04291	0.00074	0	0	0	0	0	0	0	0	0	0	0	0	0
16.15	0	0.00027	0.10572	0.49789	0.35062	0.04468	0.00082	0	0	0	0	0	0	0	0	0	0	0	0	0
16.2	0	0.00024	0.10093	0.49013	0.36197	0.04572	0.00101	0	0	0	0	0	0	0	0	0	0	0	0	0
16.25	0	0.00024	0.09765	0.4842	0.36641	0.05059	0.00091	0	0	0	0	0	0	0	0	0	0	0	0	0
16.3	0	0.0002	0.09316	0.47581	0.37527	0.05451	0.00105	0	0	0	0	0	0	0	0	0	0	0	0	0
16.35	0	0.0002	0.08898	0.46889	0.38511	0.05581	0.00101	0	0	0	0	0	0	0	0	0	0	0	0	0
16.4	0	0.00017	0.08605	0.46113	0.39247	0.05895	0.00123	0	0	0	0	0	0	0	0	0	0	0	0	0
16.45	0	0.00017	0.08036	0.45499	0.40154	0.06182	0.00112	0	0	0	0	0	0	0	0	0	0	0	0	0
16.5	0	0.00019	0.07682	0.44716	0.40874	0.06585	0.00124	0	0	0	0	0	0	0	0	0	0	0	0	0
16.55	0	0.00019	0.07204	0.43896	0.41937	0.06785	0.00159	0	0	0	0	0	0	0	0	0	0	0	0	0
16.6	0	0.00013	0.06809	0.4323	0.428	0.06979	0.00169	0	0	0	0	0	0	0	0	0	0	0	0	0
16.65	0	0.00013	0.06368	0.42606	0.43625	0.0722	0.00168	0	0	0	0	0	0	0	0	0	0	0	0	0
16.7	0	7e-05	0.06197	0.41503	0.44314	0.07779	0.00199	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.75	0	0.0001	0.05705	0.40698	0.45241	0.08159	0.00186	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.8	0	0.00013	0.05269	0.40171	0.45882	0.08433	0.00232	0	0	0	0	0	0	0	0	0	0	0	0	0
16.85	0	7e-05	0.05057	0.39754	0.46311	0.08641	0.00229	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.9	0	6e-05	0.04637	0.38756	0.4733	0.09037	0.00232	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.95	0	1e-05	0.04341	0.38209	0.47788	0.09393	0.00268	0	0	0	0	0	0	0	0	0	0	0	0	0
17	0	9e-05	0.04031	0.37509	0.48584	0.09603	0.00263	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.05	0	5e-05	0.03652	0.36694	0.492	0.10152	0.00295	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.1	0	9e-05	0.03403	0.36249	0.49599	0.1043	0.0031	0	0	0	0	0	0	0	0	0	0	0	0	0
17.15	0	4e-05	0.03309	0.35543	0.501	0.10697	0.00346	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.2	0	1e-05	0.02976	0.35043	0.50406	0.11212	0.00362	0	0	0	0	0	0	0	0	0	0	0	0	0
17.25	0	1e-05	0.02782	0.34257	0.51317	0.11271	0.00372	0	0	0	0	0	0	0	0	0	0	0	0	0
17.3	0	1e-05	0.02672	0.33773	0.51527	0.11605	0.00421	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.35	0	0	0.02444	0.33485	0.51653	0.12011	0.00405	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.4	0	1e-05	0.02226	0.32871	0.52218	0.12187	0.00495	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.45	0	0	0.02134	0.32408	0.52626	0.12343	0.00485	4e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.5	0	1e-05	0.02027	0.31693	0.52859	0.12868	0.00548	4e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.55	0	1e-05	0.01947	0.31271	0.53191	0.13039	0.00543	8e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.6	0	0	0.01853	0.30943	0.53153	0.13426	0.00619	6e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.65	0	0	0.01622	0.3022	0.53549	0.13964	0.00637	8e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.7	0	1e-05	0.01568	0.29989	0.53497	0.14242	0.00695	8e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.75	0	1e-05	0.01441	0.29487	0.5368	0.14686	0.00702	3e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.8	0	1e-05	0.01404	0.2917	0.53886	0.1475	0.00785	4e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.85	0	0	0.01316	0.28592	0.54096	0.1519	0.008	6e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.9	0	1e-05	0.01299	0.27961	0.54289	0.15551	0.0089	9e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.95	0	0	0.01161	0.27752	0.53743	0.16364	0.00972	8e-05	0	0	0	0	0	0	0	0	0	0	0	0
18	0	0	0.01135	0.2727	0.54237	0.16326	0.01021	0.00011	0	0	0	0	0	0	0	0	0	0	0	0
18.05	0	0	0.01082	0.26671	0.54618	0.16565	0.01056	8e-05	0	0	0	0	0	0	0	0	0	0	0	0
18.1	0	0	0.01145	0.26617	0.54025	0.17091	0.01105	0.00017	0	0	0	0	0	0	0	0	0	0	0	0
18.15	0	0	0.00958	0.26	0.54335	0.17448	0.01248	0.00011	0	0	0	0	0	0	0	0	0	0	0	0
18.2	0	0	0.00948	0.25251	0.54547	0.17952	0.01279	0.00023	0	0	0	0	0	0	0	0	0	0	0	0
18.25	0	0	0.00919	0.25177	0.54004	0.18577	0.01303	0.0002	0	0	0	0	0	0	0	0	0	0	0	0
18.3	0	0	0.00856	0.24874	0.54186	0.18607	0.01455	0.00022	0	0	0	0	0	0	0	0	0	0	0	0
18.35	0	0	0.00797	0.24182	0.54096	0.19406	0.01497	0.00022	0	0	0	0	0	0	0	0	0	0	0	0
18.4	0	0	0.00748	0.23884	0.54185	0.1955	0.01613	0.0002	0	0	0	0	0	0	0	0	0	0	0	0
18.45	0	0	0.0074	0.23378	0.53984	0.20216	0.01661	0.0002	1e-05	0	0	0	0	0	0	0	0	0	0	0
18.5	0	0	0.00638	0.22977	0.54008	0.2057	0.01788	0.00019	0	0	0	0	0	0	0	0	0	0	0	0
18.55	0	0	0.00616	0.22602	0.53765	0.21045	0.01946	0.00026	0	0	0	0	0	0	0	0	0	0	0	0
18.6	0	0	0.00628	0.22434	0.53446	0.21479	0.01983	0.0003	0	0	0	0	0	0	0	0	0	0	0	0
18.65	0	0	0.00621	0.21811	0.53359	0.22045	0.02137	0.00027	0	0	0	0	0	0	0	0	0	0	0	0
18.7	0	0	0.00541	0.21184	0.53339	0.2272	0.02176	0.0004	0	0	0	0	0	0	0	0	0	0	0	0
18.75	0	0	0.00511	0.21068	0.53055	0.22933	0.02389	0.00044	0	0	0	0	0	0	0	0	0	0	0	0
18.8	0	0	0.00499	0.20762	0.52964	0.23289	0.02444	0.00042	0	0	0	0	0	0	0	0	0	0	0	0
18.85	0	0	0.00468	0.20291	0.52668	0.23895	0.02628	0.0005	0	0	0	0	0	0	0	0	0	0	0	0
18.9	0	0	0.00495	0.1975	0.5242	0.24566	0.02723	0.00046	0	0	0	0	0	0	0	0	0	0	0	0
18.95	0	0	0.0044	0.19467	0.52221	0.24952	0.0286	0.0006	0	0	0	0	0	0	0	0	0	0	0	0
19	0	0	0.00395	0.19129	0.51969	0.25458	0.02988	0.00061	0	0	0	0	0	0	0	0	0	0	0	0
19.05	0	0	0.0041	0.18613	0.51702	0.26116	0.03098	0.00061	0	0	0	0	0	0	0	0	0	0	0	0
19.1	0	0	0.00343	0.18361	0.51403	0.26537	0.03288	0.00068	0	0	0	0	0	0	0	0	0	0	0	0
19.15	0	0	0.00338	0.18107	0.51263	0.26829	0.03372	0.00091	0	0	0	0	0	0	0	0	0	0	0	0
19.2	0	0	0.0033	0.1748	0.50806	0.27693	0.03609	0.00082	0	0	0	0	0	0	0	0	0	0	0	0
19.25	0	0	0.00319	0.17239	0.50459	0.28186	0.03693	0.00104	0	0	0	0	0	0	0	0	0	0	0	0
19.3	0	0	0.00326	0.16864	0.49966	0.28858	0.03879	0.00107	0	0	0	0	0	0	0	0	0	0	0	0
19.35	0	0	0.00293	0.16637	0.4972	0.29223	0.04035	0.00092	0	0	0	0	0	0	0	0	0	0	0	0
19.4	0	0	0.00266	0.16027	0.49579	0.29716	0.04287	0.00123	2e-05	0	0	0	0	0	0	0	0	0	0	0
19.45	0	0	0.00234	0.15843	0.49063	0.30327	0.04406	0.00127	0	0	0	0	0	0	0	0	0	0	0	0
19.5	0	0	0.00246	0.15434	0.49031	0.30606	0.04562	0.0012	1e-05	0	0	0	0	0	0	0	0	0	0	0
19.55	0	0	0.0022	0.14843	0.48469	0.31523	0.04817	0.00128	0	0	0	0	0	0	0	0	0	0	0	0
19.6	0	0	0.00217	0.14748	0.48058	0.31822	0.05019	0.00136	0	0	0	0	0	0	0	0	0	0	0	0
19.65	0	0	0.00197	0.14199	0.48027	0.32401	0.05024	0.0015	2e-05	0	0	0	0	0	0	0	0	0	0	0
19.7	0	0	0.00213	0.13846	0.47479	0.33009	0.0528	0.00172	1e-05	0	0	0	0	0	0	0	0	0	0	0
19.75	0	0	0.00187	0.13704	0.46759	0.33651	0.05539	0.00159	1e-05	0	0	0	0	0	0	0	0	0	0	0
19.8	0	0	0.00166	0.13299	0.46436	0.34138	0.05792	0.00169	0	0	0	0	0	0	0	0	0	0	0	0
19.85	0	0	0.00143	0.12861	0.46327	0.34544	0.05913	0.0021	2e-05	0	0	0	0	0	0	0	0	0	0	0
19.9	0	0	0.00161	0.1273	0.45721	0.34955	0.06236	0.00196	1e-05	0	0	0	0	0	0	0	0	0	0	0
19.95	0	0	0.00134	0.12277	0.4557	0.35572	0.06233	0.00213	1e-05	0	0	0	0	0	0	0	0	0	0	0
20	0	0	0.00143	0.11994	0.44863	0.35918	0.06829	0.00251	2e-05	0	0	0	0	0	0	0	0	0	0	0
20.05	0	0	0.00114	0.11704	0.44239	0.36842	0.06842	0.00256	3e-05	0	0	0	0	0	0	0	0	0	0	0
20.1	0	0	0.0011	0.11274	0.44231	0.37117	0.06988	0.0028	0	0	0	0	0	0	0	0	0	0	0	0
20.15	0	0	0.001	0.10929	0.43884	0.3766	0.07164	0.00258	5e-05	0	0	0	0	0	0	0	0	0	0	0
20.2	0	0	0.00115	0.10679	0.42903	0.38447	0.07552	0.00299	5e-05	0	0	0	0	0	0	0	0	0	0	0
20.25	0	0	0.0012	0.10518	0.42434	0.3873	0.07868	0.00326	4e-05	0	0	0	0	0	0	0	0	0	0	0
20.3	0	0	0.00088	0.10114	0.42458	0.39045	0.07947	0.00344	4e-05	0	0	0	0	0	0	0	0	0	0	0
20.35	0	0	0.00088	0.09908	0.41857	0.39409	0.08335	0.00395	8e-05	0	0	0	0	0	0	0	0	0	0	0
20.4	0	0	0.00105	0.09387	0.413	0.40135	0.08676	0.00396	1e-05	0	0	0	0	0	0	0	0	0	0	0
20.45	0	0	0.00088	0.09071	0.40979	0.40612	0.08825	0.00422	3e-05	0	0	0	0	0	0	0	0	0	0	0
20.5	0	0	0.00083	0.08876	0.4048	0.40915	0.09181	0.00459	6e-05	0	0	0	0	0	0	0	0	0	0	0
20.55	0	0	0.00065	0.08727	0.40326	0.40983	0.09429	0.00465	5e-05	0	0	0	0	0	0	0	0	0	0	0
20.6	0	0	0.0008	0.08387	0.39799	0.4143	0.09791	0.00506	7e-05	0	0	0	0	0	0	0	0	0	0	0
20.65	0	0	0.00068	0.08061	0.39159	0.42185	0.09977	0.00539	0.00011	0	0	0	0	0	0	0	0	0	0	0
20.7	0	0	0.00048	0.07919	0.38414	0.42631	0.10413	0.00571	4e-05	0	0	0	0	0	0	0	0	0	0	0
20.75	0	0	0.00062	0.07602	0.38391	0.42887	0.10484	0.00567	7e-05	0	0	0	0	0	0	0	0	0	0	0
20.8	0	0	0.00047	0.07623	0.37836	0.43101	0.10759	0.00627	7e-05	0	0	0	0	0	0	0	0	0	0	0
20.85	0	0	0.00055	0.07198	0.37367	0.43609	0.11058	0.00707	6e-05	0	0	0	0	0	0	0	0	0	0	0
20.9	0	0	0.00048	0.06853	0.36902	0.44044	0.11413	0.00728	0.00012	0	0	0	0	0	0	0	0	0	0	0
20.95	0	0	0.00054	0.06779	0.36225	0.4439	0.11789	0.00755	8e-05	0	0	0	0	0	0	0	0	0	0	0
21	0	0	0.00033	0.06498	0.36029	0.44409	0.12199	0.00822	0.0001	0	0	0	0	0	0	0	0	0	0	0
21.05	0	0	0.00035	0.06283	0.35048	0.45208	0.1254	0.00872	0.00014	0	0	0	0	0	0	0	0	0	0	0
21.1	0	0	0.00028	0.06016	0.35031	0.45337	0.12663	0.00913	0.00012	0	0	0	0	0	0	0	0	0	0	0
21.15	0	0	0.00029	0.05817	0.34571	0.45381	0.13225	0.00962	0.00015	0	0	0	0	0	0	0	0	0	0	0
21.2	0	0	0.00029	0.05783	0.33916	0.45818	0.13389	0.01047	0.00018	0	0	0	0	0	0	0	0	0	0	0
21.25	0	0	0.00026	0.0541	0.33375	0.46218	0.13858	0.01098	0.00015	0	0	0	0	0	0	0	0	0	0	0
21.3	0	0	0.0003	0.0527	0.32978	0.46368	0.142	0.01137	0.00017	0	0	0	0	0	0	0	0	0	0	0
21.35	0	0	0.00027	0.04903	0.32566	0.46967	0.14355	0.01164	0.00018	0	0	0	0	0	0	0	0	0	0	0
21.4	0	0	0.00018	0.04808	0.32023	0.46764	0.15073	0.0129	0.00024	0	0	0	0	0	0	0	0	0	0	0
21.45	0	0	0.00023	0.04606	0.31511	0.47004	0.15475	0.01359	0.00022	0	0	0	0	0	0	0	0	0	0	0
21.5	0	0	0.00021	0.04374	0.31196	0.47181	0.15826	0.01377	0.00024	1e-05	0	0	0	0	0	0	0	0	0	0
21.55	0	0	0.00019	0.04232	0.30528	0.47592	0.16115	0.01488	0.00026	0	0	0	0	0	0	0	0	0	0	0
21.6	0	0	0.00023	0.04069	0.30019	0.47792	0.16456	0.016	0.00041	0	0	0	0	0	0	0	0	0	0	0
21.65	0	0	0.00022	0.03913	0.29824	0.47889	0.16694	0.01621	0.00037	0	0	0	0	0	0	0	0	0	0	0
21.7	0	0	0.00017	0.03705	0.29459	0.47889	0.17215	0.01683	0.00032	0	0	0	0	0	0	0	0	0	0	0
21.75	0	0	0.00015	0.03656	0.28817	0.47905	0.17775	0.01796	0.00036	0	0	0	0	0	0	0	0	0	0	0
21.8	0	0	0.00018	0.03498	0.28074	0.48414	0.18064	0.01883	0.00049	0	0	0	0	0	0	0	0	0	0	0
21.85	0	0	9e-05	0.03401	0.27901	0.4802	0.18642	0.01996	0.00031	0	0	0	0	0	0	0	0	0	0	0
21.9	0	0	0.0001	0.03199	0.27285	0.48541	0.18902	0.02005	0.00058	0	0	0	0	0	0	0	0	0	0	0
21.95	0	0	0.00013	0.03069	0.26883	0.48438	0.19379	0.02168	0.0005	0	0	0	0	0	0	0	0	0	0	0
22	0	0	0.00011	0.02902	0.26641	0.4835	0.19747	0.02291	0.00058	0	0	0	0	0	0	0	0	0	0	0
22.05	0	0	8e-05	0.02787	0.26206	0.48251	0.20277	0.02407	0.00064	0	0	0	0	0	0	0	0	0	0	0
22.1	0	0	0.00013	0.02746	0.25698	0.48451	0.20633	0.024	0.00059	0	0	0	0	0	0	0	0	0	0	0
22.15	0	0	6e-05	0.0257	0.25024	0.48464	0.21214	0.02643	0.00079	0	0	0	0	0	0	0	0	0	0	0
22.2	0	0	6e-05	0.025	0.24845	0.48475	0.21472	0.02628	0.00074	0	0	0	0	0	0	0	0	0	0	0
22.25	0	0	7e-05	0.02334	0.24195	0.4865	0.21897	0.02851	0.00066	0	0	0	0	0	0	0	0	0	0	0
22.3	0	0	4e-05	0.02233	0.23632	0.48468	0.2254	0.03043	0.0008	0	0	0	0	0	0	0	0	0	0	0
22.35	0	0	9e-05	0.02113	0.23649	0.48327	0.22803	0.03009	0.0009	0	0	0	0	0	0	0	0	0	0	0
22.4	0	0	7e-05	0.02035	0.22794	0.48533	0.23355	0.03176	0.001	0	0	0	0	0	0	0	0	0	0	0
22.45	0	0	7e-05	0.01971	0.22597	0.48278	0.23607	0.03431	0.00109	0	0	0	0	0	0	0	0	0	0	0
22.5	0	0	6e-05	0.01908	0.22196	0.48243	0.2406	0.03464	0.00123	0	0	0	0	0	0	0	0	0	0	0
22.55	0	0	2e-05	0.01721	0.21766	0.47953	0.24824	0.03615	0.00118	1e-05	0	0	0	0	0	0	0	0	0	0
22.6	0	0	5e-05	0.01739	0.2119	0.48173	0.25058	0.03742	0.00093	0	0	0	0	0	0	0	0	0	0	0
22.65	0	0	2e-05	0.01648	0.21177	0.4734	0.25812	0.03869	0.00152	0	0	0	0	0	0	0	0	0	0	0
22.7	0	0	4e-05	0.01513	0.20473	0.47849	0.25977	0.04036	0.00147	1e-05	0	0	0	0	0	0	0	0	0	0
22.75	0	0	3e-05	0.01385	0.20155	0.47369	0.26859	0.04044	0.00183	2e-05	0	0	0	0	0	0	0	0	0	0
22.8	0	0	3e-05	0.01407	0.1976	0.47195	0.27077	0.04396	0.00159	3e-05	0	0	0	0	0	0	0	0	0	0
22.85	0	0	4e-05	0.01292	0.19553	0.47373	0.27286	0.04298	0.00191	3e-05	0	0	0	0	0	0	0	0	0	0
22.9	0	0	2e-05	0.01154	0.19096	0.46971	0.2789	0.04667	0.00217	3e-05	0	0	0	0	0	0	0	0	0	0
22.95	0	0	0	0.01172	0.18529	0.46996	0.28331	0.04744	0.00226	2e-05	0	0	0	0	0	0	0	0	0	0
23	0	0	1e-05	0.01127	0.18267	0.46507	0.28932	0.04933	0.0023	3e-05	0	0	0	0	0	0	0	0	0	0
23.05	0	0	2e-05	0.01042	0.17811	0.465	0.29247	0.05196	0.002	2e-05	0	0	0	0	0	0	0	0	0	0
23.1	0	0	2e-05	0.01039	0.1751	0.46208	0.29666	0.0531	0.00259	6e-05	0	0	0	0	0	0	0	0	0	0
23.15	0	0	1e-05	0.0095	0.17237	0.45758	0.30134	0.05658	0.00256	6e-05	0	0	0	0	0	0	0	0	0	0
23.2	0	0	1e-05	0.00892	0.16814	0.45598	0.30638	0.05754	0.00297	6e-05	0	0	0	0	0	0	0	0	0	0
23.25	0	0	2e-05	0.00867	0.16544	0.45651	0.30836	0.0583	0.00265	5e-05	0	0	0	0	0	0	0	0	0	0
23.3	0	0	3e-05	0.00848	0.16048	0.45215	0.31382	0.06206	0.00296	2e-05	0	0	0	0	0	0	0	0	0	0
23.35	0	0	0	0.00754	0.15715	0.44864	0.3198	0.06329	0.0035	8e-05	0	0	0	0	0	0	0	0	0	0
23.4	0	0	2e-05	0.00713	0.15123	0.44623	0.32563	0.06613	0.00359	4e-05	0	0	0	0	0	0	0	0	0	0
23.45	0	0	4e-05	0.00715	0.14917	0.44174	0.33114	0.06729	0.0034	7e-05	0	0	0	0	0	0	0	0	0	0
23.5	0	0	2e-05	0.00639	0.14818	0.44003	0.33185	0.06946	0.00402	5e-05	0	0	0	0	0	0	0	0	0	0
23.55	0	0	0	0.00603	0.14385	0.43593	0.338	0.07234	0.00379	6e-05	0	0	0	0	0	0	0	0	0	0
23.6	0	0	0	0.00554	0.13974	0.43381	0.34194	0.07443	0.00447	7e-05	0	0	0	0	0	0	0	0	0	0
23.65	0	0	3e-05	0.00547	0.13744	0.43003	0.3452	0.07716	0.00457	9e-05	1e-05	0	0	0	0	0	0	0	0	0
23.7	0	0	0	0.00494	0.13457	0.42877	0.3468	0.0798	0.00507	5e-05	0	0	0	0	0	0	0	0	0	0
23.75	0	0	0	0.00484	0.13224	0.42347	0.35311	0.0812	0.00507	7e-05	0	0	0	0	0	0	0	0	0	0
23.8	0	0	0	0.00442	0.12754	0.42214	0.35613	0.08392	0.00576	9e-05	0	0	0	0	0	0	0	0	0	0
23.85	0	0	0	0.0041	0.12465	0.41919	0.36122	0.08444	0.00629	0.00011	0	0	0	0	0	0	0	0	0	0
23.9	0	0	0	0.00405	0.1209	0.41343	0.36669	0.0886	0.00616	0.00016	1e-05	0	0	0	0	0	0	0	0	0
23.95	0	0	0	0.00378	0.11802	0.41086	0.37063	0.08999	0.00662	0.0001	0	0	0	0	0	0	0	0	0	0
24	0	0	1e-05	0.00359	0.11669	0.4058	0.37422	0.09255	0.00703	0.00011	0	0	0	0	0	0	0	0	0	0
24.05	0	0	0	0.00318	0.11456	0.40071	0.37522	0.09893	0.00723	0.00017	0	0	0	0	0	0	0	0	0	0
24.1	0	0	0	0.00323	0.1094	0.39996	0.38054	0.09908	0.00769	0.0001	0	0	0	0	0	0	0	0	0	0
24.15	0	0	0	0.00308	0.10676	0.39359	0.38431	0.10374	0.00842	0.0001	0	0	0	0	0	0	0	0	0	0
24.2	0	0	0	0.00286	0.10243	0.39386	0.38649	0.10566	0.00851	0.00019	0	0	0	0	0	0	0	0	0	0
24.25	0	0	0	0.00264	0.10245	0.38972	0.3898	0.10616	0.00894	0.00028	1e-05	0	0	0	0	0	0	0	0	0
24.3	0	0	0	0.00223	0.09785	0.38378	0.39615	0.11033	0.00948	0.00018	0	0	0	0	0	0	0	0	0	0
24.35	0	0	0	0.00227	0.09709	0.3783	0.39804	0.11452	0.00958	0.0002	0	0	0	0	0	0	0	0	0	0
24.4	0	0	0	0.00223	0.09647	0.37332	0.40205	0.11538	0.01035	0.0002	0	0	0	0	0	0	0	0	0	0
24.45	0	0	0	0.002	0.0922	0.37371	0.40349	0.11745	0.01098	0.00017	0	0	0	0	0	0	0	0	0	0
24.5	0	0	0	0.00188	0.09058	0.36739	0.40899	0.11929	0.01165	0.00022	0	0	0	0	0	0	0	0	0	0
24.55	0	0	0	0.00154	0.0864	0.36192	0.41092	0.12688	0.012	0.00033	1e-05	0	0	0	0	0	0	0	0	0
24.6	0	0	0	0.00177	0.0855	0.36069	0.40952	0.12976	0.01246	0.0003	0	0	0	0	0	0	0	0	0	0
24.65	0	0	0	0.00154	0.08167	0.35498	0.41814	0.13027	0.01311	0.00028	1e-05	0	0	0	0	0	0	0	0	0
24.7	0	0	2e-05	0.0015	0.07875	0.35174	0.42011	0.13385	0.01373	0.00029	1e-05	0	0	0	0	0	0	0	0	0
24.75	0	0	0	0.00161	0.07674	0.34966	0.41837	0.13918	0.01402	0.00042	0	0	0	0	0	0	0	0	0	0
24.8	0	0	0	0.00118	0.07553	0.3418	0.42416	0.14156	0.01549	0.00028	0	0	0	0	0	0	0	0	0	0
24.85	0	0	0	0.0012	0.07244	0.33971	0.42528	0.14548	0.01543	0.00045	1e-05	0	0	0	0	0	0	0	0	0
24.9	0	0	0	0.0011	0.0718	0.33585	0.42736	0.14722	0.01617	0.0005	0	0	0	0	0	0	0	0	0	0
24.95	0	0	0	0.00108	0.06809	0.33061	0.43161	0.15137	0.01666	0.00058	0	0	0	0	0	0	0	0	0	0
25	0	0	0	0.00101	0.0682	0.32748	0.43011	0.15502	0.01761	0.00056	1e-05	0	0	0	0	0	0	0	0	0
25.05	0	0	0	0.00093	0.06459	0.32454	0.43193	0.15937	0.01809	0.00055	0	0	0	0	0	0	0	0	0	0
25.1	0	0	0	0.00085	0.06495	0.31812	0.43532	0.16099	0.01916	0.0006	1e-05	0	0	0	0	0	0	0	0	0
25.15	0	0	0	0.00106	0.06079	0.31475	0.43769	0.16479	0.02031	0.00061	0	0	0	0	0	0	0	0	0	0
25.2	0	0	0	0.00082	0.061	0.30848	0.44071	0.1669	0.02143	0.00066	0	0	0	0	0	0	0	0	0	0
25.25	0	0	0	0.00073	0.05738	0.30738	0.43929	0.17301	0.0214	0.00081	0	0	0	0	0	0	0	0	0	0
25.3	0	0	0	0.00076	0.05621	0.30048	0.44366	0.17561	0.02243	0.00082	3e-05	0	0	0	0	0	0	0	0	0
25.35	0	0	0	0.00059	0.05417	0.2982	0.44304	0.1797	0.02346	0.00083	1e-05	0	0	0	0	0	0	0	0	0
25.4	0	0	0	0.00065	0.0529	0.29499	0.44366	0.18203	0.0247	0.00106	1e-05	0	0	0	0	0	0	0	0	0
25.45	0	0	0	0.0005	0.05146	0.29059	0.44516	0.18628	0.02506	0.00093	2e-05	0	0	0	0	0	0	0	0	0
25.5	0	0	0	0.00046	0.04966	0.2861	0.4454	0.19085	0.02655	0.00098	0	0	0	0	0	0	0	0	0	0
25.55	0	0	0	0.00036	0.04727	0.28264	0.44395	0.19714	0.02771	0.00093	0	0	0	0	0	0	0	0	0	0
25.6	0	0	0	0.00068	0.04656	0.27875	0.4476	0.19693	0.02824	0.00124	0	0	0	0	0	0	0	0	0	0
25.65	0	0	0	0.00044	0.04485	0.27241	0.4476	0.2032	0.03041	0.00109	0	0	0	0	0	0	0	0	0	0
25.7	0	0	0	0.00041	0.04428	0.2686	0.44907	0.20631	0.03004	0.00128	1e-05	0	0	0	0	0	0	0	0	0
25.75	0	0	0	0.00037	0.04232	0.26363	0.44856	0.21162	0.03234	0.00116	0	0	0	0	0	0	0	0	0	0
25.8	0	0	0	0.00041	0.04079	0.2615	0.44557	0.21545	0.03477	0.00145	6e-05	0	0	0	0	0	0	0	0	0
25.85	0	0	0	0.0003	0.03944	0.25743	0.44878	0.21734	0.03502	0.00165	4e-05	0	0	0	0	0	0	0	0	0
25.9	0	0	0	0.00032	0.03855	0.25176	0.44932	0.22315	0.03511	0.00177	2e-05	0	0	0	0	0	0	0	0	0
25.95	0	0	0	0.00036	0.03799	0.24905	0.44726	0.22619	0.03746	0.00169	0	0	0	0	0	0	0	0	0	0
26	0	0	0	0.00035	0.03515	0.24571	0.4477	0.23103	0.03806	0.002	0	0	0	0	0	0	0	0	0	0
26.05	0	0	0	0.00034	0.03375	0.24115	0.4477	0.23396	0.04097	0.00208	5e-05	0	0	0	0	0	0	0	0	0
26.1	0	0	0	0.00029	0.03286	0.23986	0.44766	0.23641	0.04101	0.0019	1e-05	0	0	0	0	0	0	0	0	0
26.15	0	0	0	0.00024	0.0315	0.23559	0.44273	0.24419	0.04324	0.00245	6e-05	0	0	0	0	0	0	0	0	0
26.2	0	0	0	0.00034	0.03173	0.23096	0.44589	0.24538	0.0431	0.00258	2e-05	0	0	0	0	0	0	0	0	0
26.25	0	0	0	0.00021	0.0294	0.22718	0.44555	0.2497	0.04518	0.00274	4e-05	0	0	0	0	0	0	0	0	0
26.3	0	0	0	0.0002	0.02882	0.22118	0.44523	0.25396	0.04808	0.00252	1e-05	0	0	0	0	0	0	0	0	0
26.35	0	0	0	0.00014	0.02783	0.21819	0.44472	0.25803	0.04835	0.00269	5e-05	0	0	0	0	0	0	0	0	0
26.4	0	0	0	0.00021	0.02676	0.21414	0.44328	0.26219	0.05049	0.00285	8e-05	0	0	0	0	0	0	0	0	0
26.45	0	0	0	0.00012	0.025	0.21326	0.44144	0.26426	0.0527	0.00317	5e-05	0	0	0	0	0	0	0	0	0
26.5	0	0	0	0.00013	0.02493	0.20621	0.4425	0.26994	0.05304	0.00319	6e-05	0	0	0	0	0	0	0	0	0
26.55	0	0	0	0.00014	0.02366	0.20614	0.4381	0.27267	0.0555	0.00375	4e-05	0	0	0	0	0	0	0	0	0
26.6	0	0	0	0.00014	0.02162	0.20174	0.44014	0.27582	0.05678	0.0037	6e-05	0	0	0	0	0	0	0	0	0
26.65	0	0	0	0.00012	0.02192	0.20021	0.43362	0.28115	0.05913	0.00379	6e-05	0	0	0	0	0	0	0	0	0
26.7	0	0	0	9e-05	0.02078	0.19249	0.43517	0.28529	0.06203	0.00409	6e-05	0	0	0	0	0	0	0	0	0
26.75	0	0	0	0.00011	0.02109	0.19027	0.43438	0.28728	0.06232	0.00448	7e-05	0	0	0	0	0	0	0	0	0
26.8	0	0	0	0.00012	0.02	0.18776	0.42976	0.29248	0.06512	0.00464	0.00012	0	0	0	0	0	0	0	0	0
26.85	0	0	0	0.00013	0.01896	0.18289	0.42871	0.29841	0.06605	0.00477	8e-05	0	0	0	0	0	0	0	0	0
26.9	0	0	0	7e-05	0.01829	0.18116	0.4264	0.30154	0.06759	0.00482	0.00013	0	0	0	0	0	0	0	0	0
26.95	0	0	0	0.00014	0.0177	0.1752	0.42777	0.30216	0.07113	0.00575	0.00015	0	0	0	0	0	0	0	0	0
27	0	0	0	8e-05	0.01706	0.175	0.42204	0.30844	0.07184	0.00541	0.00013	0	0	0	0	0	0	0	0	0
27.05	0	0	0	0.00012	0.01592	0.17172	0.41969	0.31224	0.07409	0.00607	0.00015	0	0	0	0	0	0	0	0	0
27.1	0	0	0	7e-05	0.01531	0.16778	0.42103	0.31221	0.07738	0.00605	0.00017	0	0	0	0	0	0	0	0	0
27.15	0	0	0	8e-05	0.01485	0.16427	0.41727	0.31862	0.07869	0.00611	0.00011	0	0	0	0	0	0	0	0	0
27.2	0	0	0	6e-05	0.01391	0.15944	0.4141	0.32479	0.08046	0.00712	0.00012	0	0	0	0	0	0	0	0	0
27.25	0	0	0	0.00012	0.01415	0.15765	0.41304	0.32316	0.08465	0.00708	0.00015	0	0	0	0	0	0	0	0	0
27.3	0	0	0	2e-05	0.0132	0.15379	0.41078	0.32968	0.0847	0.00765	0.00018	0	0	0	0	0	0	0	0	0
27.35	0	0	0	3e-05	0.01228	0.15111	0.40785	0.33175	0.08847	0.00831	0.0002	0	0	0	0	0	0	0	0	0
27.4	0	0	0	1e-05	0.0126	0.14744	0.40422	0.33582	0.09136	0.0083	0.00024	1e-05	0	0	0	0	0	0	0	0
27.45	0	0	0	2e-05	0.01079	0.14506	0.40422	0.33891	0.09219	0.00849	0.00032	0	0	0	0	0	0	0	0	0
27.5	0	0	0	3e-05	0.01065	0.14076	0.39974	0.34491	0.0949	0.00882	0.00019	0	0	0	0	0	0	0	0	0
27.55	0	0	0	3e-05	0.01056	0.13819	0.39551	0.34815	0.09758	0.00973	0.00024	1e-05	0	0	0	0	0	0	0	0
27.6	0	0	0	6e-05	0.01025	0.13567	0.39552	0.3487	0.09953	0.00998	0.00029	0	0	0	0	0	0	0	0	0
27.65	0	0	0	3e-05	0.0098	0.13419	0.3917	0.35272	0.101	0.01023	0.00033	0	0	0	0	0	0	0	0	0
27.7	0	0	0	3e-05	0.00939	0.13024	0.38906	0.35403	0.10614	0.0109	0.00021	0	0	0	0	0	0	0	0	0
27.75	0	0	0	5e-05	0.00872	0.12828	0.38508	0.35963	0.10677	0.01113	0.00034	0	0	0	0	0	0	0	0	0
27.8	0	0	0	4e-05	0.00871	0.12569	0.38358	0.3605	0.10953	0.01158	0.00037	0	0	0	0	0	0	0	0	0
27.85	0	0	0	4e-05	0.00821	0.12085	0.38196	0.36465	0.11221	0.01177	0.00031	0	0	0	0	0	0	0	0	0
27.9	0	0	0	3e-05	0.00745	0.12002	0.37566	0.36927	0.11456	0.01266	0.00035	0	0	0	0	0	0	0	0	0
27.95	0	0	0	3e-05	0.00781	0.11778	0.37324	0.36986	0.11757	0.01326	0.00043	2e-05	0	0	0	0	0	0	0	0
28	0	0	0	3e-05	0.00734	0.11503	0.37222	0.37151	0.11967	0.01363	0.00056	1e-05	0	0	0	0	0	0	0	0
28.05	0	0	0	3e-05	0.00652	0.11097	0.36658	0.376	0.12452	0.01478	0.00059	1e-05	0	0	0	0	0	0	0	0
28.1	0	0	0	4e-05	0.00648	0.10912	0.36521	0.37936	0.12379	0.01542	0.00057	1e-05	0	0	0	0	0	0	0	0
28.15	0	0	0	1e-05	0.0058	0.10619	0.35757	0.38265	0.13103	0.01613	0.00061	1e-05	0	0	0	0	0	0	0	0
28.2	0	0	0	2e-05	0.0057	0.10283	0.35963	0.38184	0.13247	0.01704	0.00047	0	0	0	0	0	0	0	0	0
28.25	0	0	0	2e-05	0.00548	0.10212	0.3554	0.38325	0.13543	0.01755	0.00075	0	0	0	0	0	0	0	0	0
28.3	0	0	0	3e-05	0.00607	0.09993	0.35177	0.38643	0.13751	0.01751	0.00074	1e-05	0	0	0	0	0	0	0	0
28.35	0	0	0	1e-05	0.0049	0.09491	0.34598	0.39255	0.14234	0.01873	0.00056	2e-05	0	0	0	0	0	0	0	0
28.4	0	0	0	0	0.0047	0.09527	0.34403	0.39109	0.14436	0.01962	0.00092	1e-05	0	0	0	0	0	0	0	0
28.45	0	0	0	2e-05	0.0043	0.09208	0.33894	0.39623	0.14776	0.01977	0.00087	3e-05	0	0	0	0	0	0	0	0
28.5	0	0	0	3e-05	0.00431	0.09007	0.33818	0.39484	0.15114	0.02053	0.00089	1e-05	0	0	0	0	0	0	0	0
28.55	0	0	0	0	0.00454	0.0881	0.33381	0.39763	0.15305	0.02201	0.00085	1e-05	0	0	0	0	0	0	0	0
28.6	0	0	0	3e-05	0.004	0.08872	0.33145	0.39668	0.15538	0.02259	0.0011	4e-05	1e-05	0	0	0	0	0	0	0
28.65	0	0	0	0	0.00332	0.08434	0.3278	0.39866	0.1611	0.02365	0.00111	2e-05	0	0	0	0	0	0	0	0
28.7	0	0	0	0	0.00367	0.0837	0.32218	0.40269	0.1622	0.02432	0.00123	1e-05	0	0	0	0	0	0	0	0
28.75	0	0	0	2e-05	0.0032	0.07906	0.31827	0.40569	0.16739	0.02525	0.00111	1e-05	0	0	0	0	0	0	0	0
28.8	0	0	0	2e-05	0.00317	0.07757	0.31483	0.40785	0.16964	0.02578	0.00114	0	0	0	0	0	0	0	0	0
28.85	0	0	0	1e-05	0.00287	0.0759	0.31323	0.40452	0.17523	0.02669	0.00154	1e-05	0	0	0	0	0	0	0	0
28.9	0	0	0	5e-05	0.00304	0.07408	0.30891	0.40869	0.17619	0.02734	0.00168	2e-05	0	0	0	0	0	0	0	0
28.95	0	0	0	0	0.00261	0.07143	0.30659	0.40963	0.17983	0.02846	0.00143	2e-05	0	0	0	0	0	0	0	0
29	0	0	0	1e-05	0.00242	0.06952	0.30286	0.40838	0.18442	0.03062	0.00172	4e-05	1e-05	0	0	0	0	0	0	0
29.05	0	0	0	1e-05	0.00242	0.068	0.30137	0.41119	0.18561	0.02971	0.00166	3e-05	0	0	0	0	0	0	0	0
29.1	0	0	0	0	0.00218	0.06667	0.29579	0.41182	0.19024	0.03162	0.00167	1e-05	0	0	0	0	0	0	0	0
29.15	0	0	0	0	0.00217	0.06505	0.29045	0.41475	0.19344	0.03234	0.00178	2e-05	0	0	0	0	0	0	0	0
29.2	0	0	0	0	0.00222	0.06468	0.2894	0.41145	0.19722	0.03304	0.00195	4e-05	0	0	0	0	0	0	0	0
29.25	0	0	0	0	0.00191	0.0606	0.28655	0.41153	0.20152	0.03594	0.00191	4e-05	0	0	0	0	0	0	0	0
29.3	0	0	0	0	0.00193	0.05944	0.27894	0.41641	0.20442	0.03673	0.00207	6e-05	0	0	0	0	0	0	0	0
29.35	0	0	0	0	0.00178	0.05832	0.27727	0.41628	0.20689	0.03703	0.00235	8e-05	0	0	0	0	0	0	0	0
29.4	0	0	0	2e-05	0.00168	0.05636	0.27227	0.41911	0.20935	0.03866	0.00248	7e-05	0	0	0	0	0	0	0	0
29.45	0	0	0	0	0.00158	0.05391	0.2685	0.41875	0.21454	0.04014	0.00254	4e-05	0	0	0	0	0	0	0	0
29.5	0	0	0	0	0.00136	0.05426	0.26521	0.41944	0.2151	0.04206	0.00249	8e-05	0	0	0	0	0	0	0	0
29.55	0	0	0	0	0.00154	0.05298	0.26316	0.41605	0.22082	0.04228	0.00307	0.0001	0	0	0	0	0	0	0	0
29.6	0	0	0	1e-05	0.00131	0.05055	0.25861	0.41776	0.22499	0.04387	0.00284	6e-05	0	0	0	0	0	0	0	0
29.65	0	0	0	1e-05	0.0013	0.05023	0.25505	0.41637	0.22716	0.04631	0.00349	8e-05	0	0	0	0	0	0	0	0
29.7	0	0	0	0	0.00103	0.04904	0.25117	0.41703	0.23261	0.04575	0.0033	6e-05	1e-05	0	0	0	0	0	0	0
29.75	0	0	0	0	0.0012	0.04637	0.24801	0.41976	0.23146	0.04915	0.00396	9e-05	0	0	0	0	0	0	0	0
29.8	0	0	0	0	0.00094	0.04607	0.24657	0.41735	0.23693	0.04872	0.00333	9e-05	0	0	0	0	0	0	0	0
29.85	0	0	0	0	0.00117	0.04385	0.24356	0.41595	0.23987	0.05166	0.00381	0.00013	0	0	0	0	0	0	0	0
29.9	0	0	0	0	0.00097	0.04247	0.23992	0.41617	0.24387	0.05242	0.00407	0.00011	0	0	0	0	0	0	0	0
29.95	0	0	0	0	0.00076	0.04096	0.23434	0.41583	0.24985	0.05397	0.0042	9e-05	0	0	0	0	0	0	0	0
30	0	0	0	0	0.00089	0.03893	0.23109	0.41546	0.2531	0.05617	0.00418	0.00018	0	0	0	0	0	0	0	0
30.05	0	0	0	0	0.00093	0.0384	0.2284	0.41393	0.25571	0.05764	0.00485	0.00014	0	0	0	0	0	0	0	0
30.1	0	0	0	0	0.00074	0.03692	0.22385	0.41451	0.25911	0.05979	0.00494	0.00014	0	0	0	0	0	0	0	0
30.15	0	0	0	0	0.0006	0.03692	0.22139	0.4107	0.26378	0.06117	0.00526	0.00017	1e-05	0	0	0	0	0	0	0
30.2	0	0	0	0	0.0008	0.03572	0.21984	0.41366	0.26186	0.06304	0.00495	0.00013	0	0	0	0	0	0	0	0
30.25	0	0	0	0	0.00061	0.03458	0.21262	0.41248	0.26999	0.06384	0.00563	0.00025	0	0	0	0	0	0	0	0
30.3	0	0	0	0	0.0005	0.03437	0.21064	0.41068	0.27272	0.06532	0.00561	0.00016	0	0	0	0	0	0	0	0
30.35	0	0	0	0	0.00075	0.03252	0.20775	0.40716	0.2775	0.06771	0.00635	0.00026	0	0	0	0	0	0	0	0
30.4	0	0	0	0	0.00047	0.03247	0.20309	0.40793	0.27827	0.07119	0.00641	0.00017	0	0	0	0	0	0	0	0
30.45	0	0	0	0	0.0006	0.03107	0.19828	0.40733	0.28337	0.07263	0.00652	0.0002	0	0	0	0	0	0	0	0
30.5	0	0	0	0	0.00045	0.02968	0.19874	0.40814	0.28331	0.07281	0.00663	0.00024	0	0	0	0	0	0	0	0
30.55	0	0	0	0	0.00049	0.02836	0.19335	0.40405	0.28941	0.07659	0.00747	0.00028	0	0	0	0	0	0	0	0
30.6	0	0	0	0	0.00051	0.02731	0.19317	0.40098	0.29307	0.07692	0.00774	0.0003	0	0	0	0	0	0	0	0
30.65	0	0	0	0	0.00044	0.02741	0.18732	0.40207	0.29464	0.07973	0.00816	0.00021	2e-05	0	0	0	0	0	0	0
30.7	0	0	0	0	0.00044	0.02571	0.18357	0.39988	0.30032	0.08107	0.0087	0.00031	0	0	0	0	0	0	0	0
30.75	0	0	0	0	0.00025	0.02532	0.18273	0.39872	0.30094	0.08306	0.00864	0.00034	0	0	0	0	0	0	0	0
30.8	0	0	0	0	0.00036	0.02429	0.17901	0.39608	0.30445	0.08579	0.00962	0.0004	0	0	0	0	0	0	0	0
30.85	0	0	0	0	0.00028	0.0238	0.1736	0.396	0.3074	0.08836	0.01012	0.00044	0	0	0	0	0	0	0	0
30.9	0	0	0	0	0.00027	0.02217	0.1726	0.39182	0.31216	0.09043	0.01011	0.00044	0	0	0	0	0	0	0	0
30.95	0	0	0	0	0.00026	0.02202	0.17083	0.39083	0.31333	0.09219	0.01013	0.00041	0	0	0	0	0	0	0	0
31	0	0	0	0	0.00022	0.02092	0.16625	0.38777	0.31805	0.0958	0.01059	0.0004	0	0	0	0	0	0	0	0
31.05	0	0	0	0	0.00022	0.02053	0.16457	0.38817	0.31872	0.09572	0.0116	0.00046	0	1e-05	0	0	0	0	0	0
31.1	0	0	0	0	0.00017	0.02039	0.15996	0.38619	0.3213	0.0994	0.01211	0.00047	1e-05	0	0	0	0	0	0	0
31.15	0	0	0	0	0.0003	0.01948	0.15887	0.38203	0.32562	0.10091	0.01227	0.00052	0	0	0	0	0	0	0	0
31.2	0	0	0	0	0.0002	0.01817	0.15424	0.38033	0.32939	0.10448	0.01269	0.00048	2e-05	0	0	0	0	0	0	0
31.25	0	0	0	0	0.00018	0.01786	0.15205	0.37667	0.33304	0.10626	0.01329	0.00065	0	0	0	0	0	0	0	0
31.3	0	0	0	0	0.00012	0.01688	0.14897	0.3757	0.33447	0.1086	0.01459	0.00067	0	0	0	0	0	0	0	0
31.35	0	0	0	0	0.00015	0.01643	0.14812	0.37004	0.33718	0.11299	0.01434	0.00073	2e-05	0	0	0	0	0	0	0
31.4	0	0	0	0	0.00011	0.01646	0.14301	0.37329	0.33834	0.11373	0.01447	0.00058	1e-05	0	0	0	0	0	0	0
31.45	0	0	0	0	0.00013	0.01478	0.13912	0.37312	0.34226	0.11441	0.01527	0.00089	2e-05	0	0	0	0	0	0	0
31.5	0	0	0	0	0.00018	0.01472	0.13846	0.36481	0.34502	0.11993	0.01602	0.00086	0	0	0	0	0	0	0	0
31.55	0	0	0	0	8e-05	0.01421	0.13542	0.3648	0.34659	0.1212	0.01669	0.00101	0	0	0	0	0	0	0	0
31.6	0	0	0	0	8e-05	0.01378	0.13297	0.36087	0.34938	0.1246	0.01748	0.00079	5e-05	0	0	0	0	0	0	0
31.65	0	0	0	0	0.00019	0.01329	0.12934	0.35948	0.35158	0.12749	0.01779	0.00082	1e-05	1e-05	0	0	0	0	0	0
31.7	0	0	0	0	0.0001	0.0126	0.12762	0.35479	0.35661	0.12928	0.01818	0.0008	2e-05	0	0	0	0	0	0	0
31.75	0	0	0	0	0.00012	0.01203	0.12388	0.35375	0.35741	0.13207	0.01971	0.00103	0	0	0	0	0	0	0	0
31.8	0	0	0	0	5e-05	0.01143	0.12161	0.34966	0.36209	0.1337	0.02029	0.00114	3e-05	0	0	0	0	0	0	0
31.85	0	0	0	0	5e-05	0.011	0.11865	0.34553	0.36473	0.13788	0.02094	0.00121	1e-05	0	0	0	0	0	0	0
31.9	0	0	0	0	5e-05	0.01059	0.11831	0.34754	0.36079	0.13933	0.02228	0.00107	4e-05	0	0	0	0	0	0	0
31.95	0	0	0	0	8e-05	0.01109	0.11474	0.34115	0.36619	0.14355	0.02208	0.0011	2e-05	0	0	0	0	0	0	0
32	0	0	0	0	4e-05	0.01041	0.11245	0.33883	0.36867	0.14479	0.0233	0.00145	6e-05	0	0	0	0	0	0	0
32.05	0	0	0	0	9e-05	0.01001	0.10871	0.33944	0.36745	0.1483	0.02453	0.00147	0	0	0	0	0	0	0	0
32.1	0	0	0	0	7e-05	0.00943	0.10771	0.33378	0.37299	0.14921	0.02511	0.00165	5e-05	0	0	0	0	0	0	0
32.15	0	0	0	0	7e-05	0.00905	0.10569	0.3295	0.37404	0.15449	0.02551	0.0016	5e-05	0	0	0	0	0	0	0
32.2	0	0	0	0	8e-05	0.00858	0.1032	0.32657	0.37609	0.15708	0.02658	0.00176	6e-05	0	0	0	0	0	0	0
32.25	0	0	0	0	5e-05	0.00774	0.10137	0.32615	0.37543	0.15962	0.02783	0.00179	2e-05	0	0	0	0	0	0	0
32.3	0	0	0	0	5e-05	0.008	0.09967	0.32293	0.37742	0.16234	0.02756	0.00201	2e-05	0	0	0	0	0	0	0
32.35	0	0	0	0	3e-05	0.00799	0.09896	0.31781	0.37887	0.16483	0.02941	0.00206	4e-05	0	0	0	0	0	0	0
32.4	0	0	0	0	4e-05	0.00732	0.09555	0.3154	0.37913	0.17072	0.02973	0.00203	8e-05	0	0	0	0	0	0	0
32.45	0	0	0	0	7e-05	0.00731	0.09129	0.31618	0.37976	0.17244	0.03084	0.00207	4e-05	0	0	0	0	0	0	0
32.5	0	0	0	0	5e-05	0.00667	0.0892	0.31044	0.38537	0.17387	0.03203	0.0023	7e-05	0	0	0	0	0	0	0
32.55	0	0	0	0	4e-05	0.00636	0.0879	0.30677	0.38486	0.17924	0.03243	0.00232	8e-05	0	0	0	0	0	0	0
32.6	0	0	0	0	5e-05	0.00666	0.0862	0.30621	0.38321	0.18088	0.03404	0.00265	0.0001	0	0	0	0	0	0	0
32.65	0	0	0	0	1e-05	0.00578	0.08391	0.30492	0.38315	0.18393	0.03564	0.00263	3e-05	0	0	0	0	0	0	0
32.7	0	0	0	0	2e-05	0.0057	0.08367	0.29839	0.38419	0.1886	0.03652	0.00278	0.00013	0	0	0	0	0	0	0
32.75	0	0	0	0	2e-05	0.0058	0.07955	0.29474	0.38629	0.19205	0.03838	0.00308	9e-05	0	0	0	0	0	0	0
32.8	0	0	0	0	3e-05	0.00484	0.07927	0.29272	0.38971	0.19238	0.03783	0.00313	9e-05	0	0	0	0	0	0	0
32.85	0	0	0	0	3e-05	0.0048	0.07784	0.28917	0.38853	0.19592	0.0401	0.00353	8e-05	0	0	0	0	0	0	0
32.9	0	0	0	0	0	0.00447	0.07365	0.28437	0.39401	0.19912	0.04086	0.0034	0.00012	0	0	0	0	0	0	0
32.95	0	0	0	0	2e-05	0.00456	0.07434	0.28167	0.392	0.20096	0.04288	0.00349	8e-05	0	0	0	0	0	0	0
33	0	0	0	0	1e-05	0.00412	0.07259	0.27844	0.39307	0.20408	0.04363	0.00396	0.0001	0	0	0	0	0	0	0
33.05	0	0	0	0	0	0.0043	0.06975	0.27505	0.39421	0.20757	0.04525	0.00377	0.0001	0	0	0	0	0	0	0
33.1	0	0	0	0	1e-05	0.00397	0.06855	0.27188	0.39415	0.21109	0.04638	0.00378	0.00018	1e-05	0	0	0	0	0	0
33.15	0	0	0	0	2e-05	0.00381	0.06619	0.27119	0.39008	0.21703	0.04742	0.00416	0.0001	0	0	0	0	0	0	0
33.2	0	0	0	0	4e-05	0.00341	0.0646	0.26602	0.39599	0.2163	0.04932	0.00413	0.00019	0	0	0	0	0	0	0
33.25	0	0	0	0	2e-05	0.00342	0.06258	0.26123	0.39537	0.22242	0.05002	0.00477	0.00017	0	0	0	0	0	0	0
33.3	0	0	0	0	2e-05	0.00319	0.06254	0.26228	0.38972	0.2246	0.05267	0.00483	0.00015	0	0	0	0	0	0	0
33.35	0	0	0	0	0	0.00339	0.06036	0.25679	0.39192	0.23061	0.05192	0.00486	0.00015	0	0	0	0	0	0	0
33.4	0	0	0	0	1e-05	0.00298	0.05909	0.25288	0.39604	0.22842	0.05543	0.00493	0.00021	1e-05	0	0	0	0	0	0
33.45	0	0	0	0	2e-05	0.00278	0.05657	0.24995	0.39465	0.23363	0.0565	0.00569	0.00021	0	0	0	0	0	0	0
33.5	0	0	0	0	2e-05	0.00288	0.05614	0.24714	0.39404	0.23697	0.05671	0.00587	0.00023	0	0	0	0	0	0	0
33.55	0	0	0	0	1e-05	0.00268	0.05414	0.24382	0.39393	0.2398	0.0591	0.00633	0.00018	1e-05	0	0	0	0	0	0
33.6	0	0	0	0	2e-05	0.00237	0.05399	0.242	0.39078	0.24349	0.06116	0.00602	0.00017	0	0	0	0	0	0	0
33.65	0	0	0	0	2e-05	0.00257	0.05185	0.23397	0.39339	0.24809	0.06344	0.00638	0.00028	1e-05	0	0	0	0	0	0
33.7	0	0	0	0	1e-05	0.00211	0.04977	0.23387	0.39189	0.25009	0.06471	0.00721	0.00034	0	0	0	0	0	0	0
33.75	0	0	0	0	2e-05	0.00226	0.0502	0.2303	0.39199	0.25307	0.065	0.00688	0.00028	0	0	0	0	0	0	0
33.8	0	0	0	0	2e-05	0.00213	0.04701	0.22843	0.38698	0.25912	0.06853	0.0075	0.00028	0	0	0	0	0	0	0
33.85	0	0	0	0	0	0.00187	0.04575	0.22347	0.39126	0.25979	0.0698	0.00767	0.00038	1e-05	0	0	0	0	0	0
33.9	0	0	0	0	1e-05	0.00185	0.04445	0.22493	0.38972	0.26039	0.06999	0.00833	0.00031	2e-05	0	0	0	0	0	0
33.95	0	0	0	0	0	0.00167	0.044	0.22051	0.38888	0.26415	0.07239	0.00809	0.00031	0	0	0	0	0	0	0
34	0	0	0	0	0	0.00161	0.04302	0.21606	0.38792	0.26802	0.07429	0.00876	0.00031	1e-05	0	0	0	0	0	0
34.05	0	0	0	0	0	0.00151	0.04134	0.21203	0.38878	0.27029	0.07589	0.00977	0.00039	0	0	0	0	0	0	0
34.1	0	0	0	0	0	0.00149	0.04111	0.20784	0.38619	0.27414	0.07957	0.00924	0.00042	0	0	0	0	0	0	0
34.15	0	0	0	0	0	0.0014	0.03905	0.20735	0.38659	0.27786	0.07756	0.0097	0.00049	0	0	0	0	0	0	0
34.2	0	0	0	0	3e-05	0.00136	0.0379	0.20719	0.38232	0.27886	0.08211	0.00975	0.00047	1e-05	0	0	0	0	0	0
34.25	0	0	0	0	1e-05	0.00135	0.0371	0.20172	0.38492	0.28096	0.08392	0.00954	0.00048	0	0	0	0	0	0	0
34.3	0	0	0	0	0	0.00134	0.03573	0.19762	0.38219	0.28594	0.08621	0.01032	0.00064	1e-05	0	0	0	0	0	0
34.35	0	0	0	0	0	0.00126	0.03446	0.19265	0.37882	0.29168	0.08924	0.01126	0.00063	0	0	0	0	0	0	0
34.4	0	0	0	0	0	0.00128	0.03413	0.19111	0.37803	0.2917	0.09083	0.01228	0.00064	0	0	0	0	0	0	0
34.45	0	0	0	0	0	0.00117	0.03254	0.19104	0.37931	0.29168	0.09144	0.01206	0.00075	1e-05	0	0	0	0	0	0
34.5	0	0	0	0	0	0.00111	0.03134	0.18581	0.37879	0.29428	0.09536	0.01254	0.00077	0	0	0	0	0	0	0
34.55	0	0	0	0	0	0.00092	0.03112	0.18182	0.3752	0.30001	0.09699	0.0131	0.00081	3e-05	0	0	0	0	0	0
34.6	0	0	0	0	0	0.00091	0.03095	0.17768	0.37517	0.30159	0.09922	0.01377	0.0007	1e-05	0	0	0	0	0	0
34.65	0	0	0	0	0	0.00084	0.02987	0.17604	0.36995	0.30645	0.10192	0.01415	0.00078	0	0	0	0	0	0	0
34.7	0	0	0	0	0	0.00095	0.02809	0.17342	0.36796	0.30994	0.10359	0.01513	0.00088	4e-05	0	0	0	0	0	0
34.75	0	0	0	0	0	0.00074	0.02699	0.17353	0.36681	0.30908	0.10652	0.01544	0.00087	2e-05	0	0	0	0	0	0
34.8	0	0	0	0	0	0.00083	0.0263	0.16979	0.36663	0.3127	0.10729	0.01543	0.00103	0	0	0	0	0	0	0
34.85	0	0	0	0	0	0.00084	0.02537	0.16637	0.36698	0.31497	0.10822	0.01626	0.00096	3e-05	0	0	0	0	0	0
34.9	0	0	0	0	0	0.0006	0.02506	0.1628	0.36411	0.31624	0.11282	0.01735	0.00097	5e-05	0	0	0	0	0	0
34.95	0	0	0	0	0	0.00064	0.02489	0.16005	0.3595	0.3211	0.11469	0.01798	0.00112	3e-05	0	0	0	0	0	0
35	0	0	0	0	0	0.00076	0.02376	0.15968	0.35944	0.32016	0.11611	0.0189	0.00113	6e-05	0	0	0	0	0	0
35.05	0	0	0	0	0	0.00048	0.02246	0.15596	0.35594	0.32508	0.11976	0.01881	0.00146	5e-05	0	0	0	0	0	0
35.1	0	0	0	0	1e-05	0.00046	0.02281	0.15028	0.3556	0.32759	0.12261	0.01931	0.00132	1e-05	0	0	0	0	0	0
35.15	0	0	0	0	1e-05	0.00053	0.0225	0.15102	0.35161	0.32872	0.12465	0.01954	0.00138	4e-05	0	0	0	0	0	0
35.2	0	0	0	0	0	0.00052	0.02143	0.14709	0.35013	0.33217	0.12662	0.02053	0.00148	3e-05	0	0	0	0	0	0
35.25	0	0	0	0	0	0.00035	0.02031	0.145	0.34735	0.33369	0.12905	0.02267	0.00153	5e-05	0	0	0	0	0	0
35.3	0	0	0	0	0	0.00044	0.02022	0.14167	0.34616	0.33726	0.13071	0.02192	0.00159	3e-05	0	0	0	0	0	0
35.35	0	0	0	0	0	0.00041	0.01828	0.13931	0.34418	0.3389	0.13449	0.02293	0.00147	3e-05	0	0	0	0	0	0
35.4	0	0	0	0	0	0.00041	0.01896	0.13763	0.34079	0.34142	0.13507	0.02391	0.00178	3e-05	0	0	0	0	0	0
35.45	0	0	0	0	0	0.00037	0.01802	0.13487	0.34177	0.33874	0.13923	0.02501	0.00195	4e-05	0	0	0	0	0	0
35.5	0	0	0	0	0	0.00026	0.01716	0.13348	0.33997	0.34243	0.13909	0.0255	0.00203	8e-05	0	0	0	0	0	0
35.55	0	0	0	0	0	0.00034	0.01669	0.12995	0.33572	0.3449	0.14412	0.02592	0.00231	5e-05	0	0	0	0	0	0
35.6	0	0	0	0	0	0.00033	0.01614	0.12791	0.33449	0.34578	0.14618	0.0271	0.00201	6e-05	0	0	0	0	0	0
35.65	0	0	0	0	0	0.00032	0.01628	0.12315	0.33292	0.34713	0.15066	0.02749	0.00201	4e-05	0	0	0	0	0	0
35.7	0	0	0	0	0	0.00028	0.01501	0.12244	0.33009	0.34791	0.15299	0.02889	0.00233	6e-05	0	0	0	0	0	0
35.75	0	0	0	0	0	0.00025	0.0147	0.1202	0.32658	0.35182	0.15581	0.02824	0.00229	0.00011	0	0	0	0	0	0
35.8	0	0	0	0	0	0.0003	0.01433	0.1205	0.32074	0.35338	0.15833	0.02967	0.00263	0.00011	1e-05	0	0	0	0	0
35.85	0	0	0	0	0	0.0003	0.01332	0.11581	0.32171	0.3559	0.15801	0.03222	0.00267	6e-05	0	0	0	0	0	0
35.9	0	0	0	0	1e-05	0.00017	0.01366	0.1135	0.31998	0.35636	0.16089	0.03252	0.0028	0.00011	0	0	0	0	0	0
35.95	0	0	0	0	0	0.00014	0.01332	0.11129	0.31702	0.35886	0.1628	0.03355	0.00293	9e-05	0	0	0	0	0	0
36	0	0	0	0	0	0.00019	0.01247	0.10752	0.31323	0.35852	0.17107	0.03385	0.00306	9e-05	0	0	0	0	0	0
36.05	0	0	0	0	0	0.00028	0.01233	0.10715	0.3091	0.36026	0.17207	0.03546	0.00324	0.0001	1e-05	0	0	0	0	0
36.1	0	0	0	0	0	0.00015	0.01147	0.10515	0.30608	0.36073	0.17612	0.03675	0.00349	6e-05	0	0	0	0	0	0
36.15	0	0	0	0	1e-05	0.00015	0.01147	0.10337	0.30345	0.36421	0.17598	0.03772	0.00351	0.00013	0	0	0	0	0	0
36.2	0	0	0	0	0	0.00018	0.01104	0.1012	0.3055	0.36356	0.1773	0.03745	0.00361	0.00015	1e-05	0	0	0	0	0
36.25	0	0	0	0	0	0.00011	0.01067	0.09799	0.30119	0.36599	0.18221	0.03811	0.00362	0.00011	0	0	0	0	0	0
36.3	0	0	0	0	0	0.00017	0.01001	0.09727	0.30045	0.36391	0.18409	0.03999	0.00392	0.00019	0	0	0	0	0	0
36.35	0	0	0	0	0	0.00021	0.00962	0.09388	0.29568	0.36649	0.1887	0.04113	0.00413	0.00016	0	0	0	0	0	0
36.4	0	0	0	0	0	0.00014	0.00927	0.0915	0.291	0.3675	0.19363	0.04232	0.00443	0.00021	0	0	0	0	0	0
36.45	0	0	0	0	0	0.00012	0.00937	0.09277	0.2912	0.36502	0.19381	0.04308	0.00445	0.00018	0	0	0	0	0	0
36.5	0	0	0	0	0	9e-05	0.00857	0.08836	0.28931	0.3681	0.19493	0.0458	0.00459	0.00024	1e-05	0	0	0	0	0
36.55	0	0	0	0	0	0.0001	0.00838	0.08713	0.28414	0.37255	0.19667	0.04605	0.00474	0.00024	0	0	0	0	0	0
36.6	0	0	0	0	0	6e-05	0.00822	0.08704	0.27675	0.37203	0.20283	0.04786	0.00501	0.0002	0	0	0	0	0	0
36.65	0	0	0	0	0	0.00014	0.00822	0.0832	0.27764	0.3708	0.205	0.0495	0.00506	0.00044	0	0	0	0	0	0
36.7	0	0	0	0	0	7e-05	0.00711	0.08135	0.27637	0.37197	0.20619	0.05071	0.00596	0.00027	0	0	0	0	0	0
36.75	0	0	0	0	0	9e-05	0.00724	0.08041	0.27298	0.3705	0.21141	0.05123	0.00584	0.00029	1e-05	0	0	0	0	0
36.8	0	0	0	0	0	4e-05	0.00698	0.07844	0.26926	0.37139	0.2149	0.05276	0.00597	0.00025	1e-05	0	0	0	0	0
36.85	0	0	0	0	0	9e-05	0.00655	0.07568	0.26764	0.37322	0.21615	0.05434	0.00594	0.00037	2e-05	0	0	0	0	0
36.9	0	0	0	0	0	6e-05	0.00634	0.07644	0.26525	0.37224	0.21761	0.05522	0.00658	0.00026	0	0	0	0	0	0
36.95	0	0	0	0	0	6e-05	0.00656	0.07388	0.26019	0.37416	0.22064	0.05787	0.00628	0.00035	1e-05	0	0	0	0	0
37	0	0	0	0	0	8e-05	0.00584	0.07183	0.25858	0.37458	0.22348	0.05838	0.00686	0.00036	1e-05	0	0	0	0	0
37.05	0	0	0	0	0	4e-05	0.00622	0.06873	0.25476	0.37517	0.22826	0.05943	0.00696	0.0004	3e-05	0	0	0	0	0
37.1	0	0	0	0	0	6e-05	0.00567	0.06775	0.25494	0.37197	0.23011	0.06161	0.00742	0.00047	0	0	0	0	0	0
37.15	0	0	0	0	0	9e-05	0.00567	0.06526	0.2498	0.37475	0.23393	0.06246	0.00767	0.00037	0	0	0	0	0	0
37.2	0	0	0	0	0	4e-05	0.00553	0.06491	0.24752	0.3719	0.23493	0.06645	0.00827	0.00042	3e-05	0	0	0	0	0
37.25	0	0	0	0	0	7e-05	0.00521	0.06293	0.24378	0.37503	0.2367	0.06683	0.00884	0.00061	0	0	0	0	0	0
37.3	0	0	0	0	0	6e-05	0.00479	0.06249	0.24267	0.37341	0.23953	0.06798	0.00861	0.00046	0	0	0	0	0	0
37.35	0	0	0	0	0	5e-05	0.00423	0.06041	0.24199	0.37261	0.24054	0.06999	0.0097	0.00046	2e-05	0	0	0	0	0
37.4	0	0	0	0	0	6e-05	0.00432	0.06011	0.23721	0.37272	0.24476	0.07103	0.00925	0.00054	0	0	0	0	0	0
37.45	0	0	0	0	0	9e-05	0.00417	0.05783	0.2292	0.37321	0.25204	0.07276	0.01007	0.00061	2e-05	0	0	0	0	0
37.5	0	0	0	0	0	6e-05	0.00447	0.05662	0.23045	0.37113	0.25292	0.07364	0.01016	0.00054	1e-05	0	0	0	0	0
37.55	0	0	0	0	0	2e-05	0.00427	0.05473	0.22665	0.37096	0.25608	0.07501	0.01169	0.00056	3e-05	0	0	0	0	0
37.6	0	0	0	0	0	5e-05	0.00397	0.05395	0.22532	0.36842	0.25887	0.07741	0.01137	0.0006	4e-05	0	0	0	0	0
37.65	0	0	0	0	0	3e-05	0.00354	0.05331	0.22067	0.37001	0.26116	0.07941	0.01121	0.00064	2e-05	0	0	0	0	0
37.7	0	0	0	0	0	1e-05	0.0033	0.05099	0.21974	0.3664	0.26549	0.08165	0.01153	0.00089	0	0	0	0	0	0
37.75	0	0	0	0	0	3e-05	0.00328	0.05023	0.21612	0.36679	0.26529	0.08549	0.01189	0.00085	3e-05	0	0	0	0	0
37.8	0	0	0	0	0	2e-05	0.00307	0.0498	0.21301	0.37002	0.26582	0.08467	0.01258	0.00099	2e-05	0	0	0	0	0
37.85	0	0	0	0	0	1e-05	0.00303	0.04852	0.20982	0.36735	0.26914	0.08795	0.01336	0.00078	4e-05	0	0	0	0	0
37.9	0	0	0	0	0	1e-05	0.00275	0.04759	0.20785	0.36553	0.27391	0.08768	0.01376	0.00084	8e-05	0	0	0	0	0
37.95	0	0	0	0	0	4e-05	0.00291	0.04377	0.20575	0.3666	0.27629	0.08973	0.01391	0.00096	4e-05	0	0	0	0	0
38	0	0	0	0	0	1e-05	0.00268	0.04369	0.20172	0.36382	0.27982	0.09229	0.01511	0.00083	3e-05	0	0	0	0	0
38.05	0	0	0	0	0	3e-05	0.00275	0.04353	0.20107	0.36278	0.27895	0.09482	0.01486	0.00119	2e-05	0	0	0	0	0
38.1	0	0	0	0	0	1e-05	0.00232	0.04279	0.19563	0.36223	0.283	0.09731	0.01566	0.00101	4e-05	0	0	0	0	0
38.15	0	0	0	0	0	2e-05	0.00205	0.04124	0.19208	0.36302	0.28662	0.09799	0.01575	0.00116	7e-05	0	0	0	0	0
38.2	0	0	0	0	0	1e-05	0.00214	0.03949	0.19196	0.35871	0.28848	0.10164	0.01637	0.00117	3e-05	0	0	0	0	0
38.25	0	0	0	0	0	2e-05	0.00198	0.03844	0.1915	0.35861	0.28829	0.10301	0.01674	0.00139	2e-05	0	0	0	0	0
38.3	0	0	0	0	0	4e-05	0.0021	0.03763	0.18827	0.35551	0.29014	0.1076	0.01714	0.0015	7e-05	0	0	0	0	0
38.35	0	0	0	0	0	0	0.00193	0.03692	0.18396	0.35761	0.29323	0.1075	0.0175	0.00129	6e-05	0	0	0	0	0
38.4	0	0	0	0	0	1e-05	0.00173	0.03583	0.17957	0.35667	0.29588	0.11039	0.01867	0.00121	4e-05	0	0	0	0	0
38.45	0	0	0	0	0	4e-05	0.00189	0.03451	0.17705	0.35411	0.3013	0.11057	0.01904	0.00142	7e-05	0	0	0	0	0
38.5	0	0	0	0	0	2e-05	0.00188	0.03421	0.17593	0.35111	0.30155	0.11379	0.01997	0.00151	3e-05	0	0	0	0	0
38.55	0	0	0	0	0	2e-05	0.00158	0.03399	0.17231	0.35213	0.30331	0.11452	0.02044	0.00161	9e-05	0	0	0	0	0
38.6	0	0	0	0	0	0	0.00146	0.03178	0.16884	0.34982	0.30639	0.11884	0.02116	0.00167	4e-05	0	0	0	0	0
38.65	0	0	0	0	0	1e-05	0.00142	0.03229	0.16585	0.34829	0.30822	0.12013	0.02208	0.00162	9e-05	0	0	0	0	0
38.7	0	0	0	0	0	2e-05	0.0015	0.03071	0.16624	0.34456	0.31026	0.12287	0.02188	0.00194	2e-05	0	0	0	0	0
38.75	0	0	0	0	0	1e-05	0.00125	0.03018	0.16403	0.34343	0.31129	0.12499	0.02287	0.0019	4e-05	0	1e-05	0	0	0
38.8	0	0	0	0	0	0	0.0011	0.02876	0.16079	0.34312	0.31474	0.12564	0.02396	0.00187	2e-05	0	0	0	0	0
38.85	0	0	0	0	0	0	0.00108	0.02827	0.15807	0.34325	0.31507	0.1281	0.024	0.00209	7e-05	0	0	0	0	0
38.9	0	0	0	0	0	0	0.00118	0.02782	0.15359	0.33876	0.32093	0.13033	0.0252	0.00213	6e-05	0	0	0	0	0
38.95	0	0	0	0	0	1e-05	0.00112	0.02661	0.15315	0.33576	0.31832	0.13586	0.0267	0.00241	6e-05	0	0	0	0	0
39	0	0	0	0	0	1e-05	0.00122	0.02608	0.15168	0.33448	0.32193	0.13556	0.02664	0.00231	8e-05	1e-05	0	0	0	0
39.05	0	0	0	0	0	0	0.001	0.02572	0.14663	0.3353	0.32215	0.13889	0.02742	0.00277	0.0001	2e-05	0	0	0	0
39.1	0	0	0	0	0	0	0.00098	0.02458	0.14652	0.33024	0.32579	0.14036	0.02874	0.00268	0.00011	0	0	0	0	0
39.15	0	0	0	0	0	0	0.00095	0.02427	0.14369	0.32579	0.32849	0.14378	0.02975	0.00318	0.0001	0	0	0	0	0
39.2	0	0	0	0	0	0	0.00106	0.02361	0.13898	0.32588	0.33051	0.14562	0.03117	0.00308	9e-05	0	0	0	0	0
39.25	0	0	0	0	0	1e-05	0.00072	0.02306	0.13946	0.32167	0.33303	0.14837	0.03037	0.00317	0.00014	0	0	0	0	0
39.3	0	0	0	0	0	0	0.00076	0.02223	0.13598	0.3264	0.32857	0.15037	0.03233	0.0032	0.00016	0	0	0	0	0
39.35	0	0	0	0	0	0	0.00086	0.0209	0.13332	0.32114	0.33456	0.15236	0.0333	0.00339	0.00016	1e-05	0	0	0	0
39.4	0	0	0	0	0	1e-05	0.00085	0.02092	0.13095	0.31693	0.33686	0.15614	0.03366	0.00348	0.0002	0	0	0	0	0
39.45	0	0	0	0	0	0	0.00074	0.02033	0.12726	0.32164	0.33297	0.15751	0.03583	0.00347	0.00024	1e-05	0	0	0	0
39.5	0	0	0	0	0	0	0.00064	0.01938	0.12725	0.31155	0.3404	0.16177	0.03522	0.00367	0.00012	0	0	0	0	0
39.55	0	0	0	0	0	1e-05	0.00059	0.01931	0.12536	0.3112	0.3393	0.16396	0.03622	0.00387	0.00018	0	0	0	0	0
39.6	0	0	0	0	0	1e-05	0.00057	0.01838	0.12326	0.31162	0.3393	0.16382	0.03883	0.00399	0.00021	1e-05	0	0	0	0
39.65	0	0	0	0	0	0	0.0007	0.01812	0.12045	0.30956	0.34144	0.16639	0.03895	0.00424	0.00015	0	0	0	0	0
39.7	0	0	0	0	0	0	0.00052	0.01668	0.11832	0.30584	0.3433	0.17061	0.04002	0.00442	0.00029	0	0	0	0	0
39.75	0	0	0	0	0	0	0.00049	0.01695	0.11865	0.30284	0.34318	0.17152	0.04133	0.00482	0.00022	0	0	0	0	0
39.8	0	0	0	0	0	1e-05	0.00048	0.01548	0.11545	0.30086	0.34518	0.17532	0.04222	0.00472	0.00028	0	0	0	0	0
39.85	0	0	0	0	0	0	0.00041	0.01611	0.11249	0.29965	0.34348	0.17905	0.04372	0.00478	0.0003	1e-05	0	0	0	0
39.9	0	0	0	0	0	0	0.00043	0.01582	0.10979	0.29558	0.34644	0.18217	0.04445	0.00505	0.00027	0	0	0	0	0
39.95	0	0	0	0	0	1e-05	0.0004	0.01545	0.10933	0.29616	0.34699	0.18039	0.04527	0.00573	0.00026	1e-05	0	0	0	0
40	0	0	0	0	0	1e-05	0.00034	0.01491	0.10607	0.29374	0.34635	0.18631	0.04629	0.00569	0.00029	0	0	0	0	0
40.05	0	0	0	0	0	0	0.00035	0.0138	0.10533	0.2893	0.3478	0.18899	0.04815	0.00602	0.00026	0	0	0	0	0
40.1	0	0	0	0	0	1e-05	0.00037	0.01397	0.10179	0.28648	0.35153	0.18967	0.05025	0.00552	0.00041	0	0	0	0	0
40.15	0	0	0	0	0	0	0.00028	0.01302	0.10052	0.28315	0.34972	0.19587	0.05094	0.00617	0.00031	1e-05	1e-05	0	0	0
40.2	0	0	0	0	0	1e-05	0.00029	0.01309	0.09949	0.28126	0.35256	0.19395	0.05273	0.00624	0.00036	2e-05	0	0	0	0
40.25	0	0	0	0	0	0	0.00034	0.01265	0.09646	0.27881	0.35226	0.19946	0.05287	0.00674	0.00041	0	0	0	0	0
40.3	0	0	0	0	0	0	0.00032	0.01193	0.09468	0.27761	0.35327	0.20201	0.0527	0.00708	0.0004	0	0	0	0	0
40.35	0	0	0	0	0	0	0.00026	0.01119	0.09393	0.27635	0.35297	0.20362	0.05396	0.00721	0.00047	4e-05	0	0	0	0
40.4	0	0	0	0	0	0	0.00027	0.01141	0.08961	0.27371	0.35347	0.20759	0.05625	0.00729	0.00038	2e-05	0	0	0	0
40.45	0	0	0	0	0	0	0.00019	0.01117	0.09003	0.26794	0.35462	0.2098	0.05849	0.00735	0.00039	2e-05	0	0	0	0
40.5	0	0	0	0	0	0	0.0002	0.01075	0.08817	0.27015	0.35301	0.20894	0.06012	0.0081	0.00054	2e-05	0	0	0	0
40.55	0	0	0	0	0	0	0.00032	0.0103	0.08663	0.26512	0.35374	0.21392	0.06129	0.00806	0.00059	3e-05	0	0	0	0
40.6	0	0	0	0	0	0	0.00028	0.01009	0.08312	0.25906	0.35732	0.21831	0.0628	0.00853	0.00048	1e-05	0	0	0	0
40.65	0	0	0	0	0	0	0.00019	0.00969	0.08013	0.25958	0.35688	0.21919	0.06468	0.00899	0.00063	4e-05	0	0	0	0
40.7	0	0	0	0	0	0	0.00025	0.00995	0.0802	0.25578	0.35809	0.22093	0.0657	0.00853	0.00054	3e-05	0	0	0	0
40.75	0	0	0	0	0	0	0.00017	0.00923	0.07972	0.25402	0.35417	0.22473	0.06758	0.00978	0.00058	2e-05	0	0	0	0
40.8	0	0	0	0	0	0	0.00019	0.00868	0.07845	0.25063	0.35693	0.2261	0.0686	0.00964	0.00076	2e-05	0	0	0	0
40.85	0	0	0	0	0	0	9e-05	0.00837	0.07606	0.25059	0.35565	0.22897	0.06951	0.01001	0.00073	1e-05	1e-05	0	0	0
40.9	0	0	0	0	0	0	0.00017	0.00828	0.0742	0.2467	0.35661	0.2321	0.07109	0.01018	0.00062	5e-05	0	0	0	0
40.95	0	0	0	0	0	0	9e-05	0.00795	0.07212	0.24354	0.35713	0.23549	0.07228	0.01069	0.00068	3e-05	0	0	0	0
41	0	0	0	0	0	0	0.00013	0.00774	0.07062	0.2405	0.35782	0.23659	0.07518	0.01062	0.00079	1e-05	0	0	0	0
41.05	0	0	0	0	0	0	0.00014	0.00754	0.07031	0.23948	0.35291	0.23977	0.07729	0.01168	0.00087	1e-05	0	0	0	0
41.1	0	0	0	0	0	0	0.00013	0.0076	0.06813	0.2383	0.35146	0.24252	0.07862	0.01237	0.00084	3e-05	0	0	0	0
41.15	0	0	0	0	0	0	0.00011	0.00685	0.06706	0.23469	0.35425	0.24402	0.07905	0.01286	0.00108	3e-05	0	0	0	0
41.2	0	0	0	0	0	0	0.00013	0.00687	0.06652	0.22815	0.3567	0.24643	0.08089	0.01345	0.00086	0	0	0	0	0
41.25	0	0	0	0	0	0	0.00012	0.00622	0.06457	0.22826	0.35403	0.24851	0.08367	0.01344	0.00113	5e-05	0	0	0	0
41.3	0	0	0	0	0	0	0.00018	0.00603	0.06114	0.22578	0.35715	0.25046	0.08491	0.01328	0.001	7e-05	0	0	0	0
41.35	0	0	0	0	0	1e-05	8e-05	0.00579	0.06198	0.22505	0.35205	0.25286	0.08663	0.01445	0.00104	6e-05	0	0	0	0
41.4	0	0	0	0	0	0	8e-05	0.00566	0.0601	0.21979	0.35578	0.25716	0.08537	0.01478	0.00124	4e-05	0	0	0	0
41.45	0	0	0	0	0	0	8e-05	0.00588	0.05876	0.21829	0.35336	0.25787	0.0894	0.01497	0.00132	7e-05	0	0	0	0
41.5	0	0	0	0	0	0	9e-05	0.00547	0.05821	0.21547	0.35	0.26069	0.09303	0.01576	0.00127	1e-05	0	0	0	0
41.55	0	0	0	0	0	0	0.00014	0.00541	0.05611	0.21387	0.35105	0.26339	0.09267	0.01591	0.0014	5e-05	0	0	0	0
41.6	0	0	0	0	0	0	0.0001	0.00542	0.05486	0.20982	0.34938	0.26457	0.09734	0.01706	0.00139	6e-05	0	0	0	0
41.65	0	0	0	0	0	0	0.0001	0.00476	0.05327	0.20987	0.34804	0.26872	0.09656	0.01711	0.00152	5e-05	0	0	0	0
41.7	0	0	0	0	0	0	2e-05	0.00502	0.05284	0.20575	0.3498	0.2689	0.09829	0.01775	0.00153	0.0001	0	0	0	0
41.75	0	0	0	0	0	0	7e-05	0.00433	0.05237	0.20387	0.34847	0.27061	0.1006	0.01809	0.00155	4e-05	0	0	0	0
41.8	0	0	0	0	0	0	8e-05	0.00436	0.04961	0.20205	0.34863	0.27305	0.1021	0.01839	0.00164	9e-05	0	0	0	0
41.85	0	0	0	0	0	0	7e-05	0.00375	0.04969	0.20019	0.34317	0.27525	0.10563	0.0204	0.00177	8e-05	0	0	0	0
41.9	0	0	0	0	0	0	6e-05	0.00407	0.04806	0.19417	0.34592	0.28046	0.10586	0.01958	0.00173	9e-05	0	0	0	0
41.95	0	0	0	0	0	0	3e-05	0.00376	0.04699	0.19318	0.34211	0.28372	0.10761	0.02062	0.00191	7e-05	0	0	0	0
42	0	0	0	0	0	0	3e-05	0.00362	0.04623	0.18853	0.34345	0.28304	0.1118	0.02131	0.00192	6e-05	1e-05	0	0	0
42.05	0	0	0	0	0	0	2e-05	0.00363	0.04441	0.18576	0.34133	0.2876	0.11278	0.02237	0.00196	0.00014	0	0	0	0
42.1	0	0	0	0	0	0	5e-05	0.00358	0.04327	0.18532	0.34144	0.28901	0.11239	0.02281	0.002	0.00013	0	0	0	0
42.15	0	0	0	0	0	0	0.0001	0.00329	0.04268	0.18303	0.33863	0.28951	0.11754	0.02281	0.00229	0.00012	0	0	0	0
42.2	0	0	0	0	0	0	1e-05	0.00316	0.04134	0.17972	0.33708	0.2939	0.11836	0.02373	0.00254	0.00016	0	0	0	0
42.25	0	0	0	0	0	0	2e-05	0.00285	0.04008	0.17746	0.3384	0.29248	0.12091	0.02519	0.00251	0.0001	0	0	0	0
42.3	0	0	0	0	0	0	2e-05	0.00285	0.03973	0.17532	0.33414	0.29668	0.12303	0.02534	0.00272	0.00017	0	0	0	0
42.35	0	0	0	0	0	0	0	0.00288	0.03845	0.17316	0.33374	0.2989	0.12438	0.02592	0.00246	0.00011	0	0	0	0
42.4	0	0	0	0	0	0	4e-05	0.00266	0.037	0.1708	0.33293	0.29912	0.12808	0.02653	0.00274	0.0001	0	0	0	0
42.45	0	0	0	0	0	0	6e-05	0.0026	0.03746	0.16921	0.32951	0.30032	0.13095	0.02716	0.00256	0.00016	1e-05	0	0	0
42.5	0	0	0	0	0	0	1e-05	0.0024	0.03612	0.16629	0.331	0.30065	0.13225	0.02803	0.00312	0.00013	0	0	0	0
42.55	0	0	0	0	0	0	1e-05	0.00247	0.03438	0.16136	0.32805	0.3056	0.13626	0.02861	0.00312	0.00013	1e-05	0	0	0
42.6	0	0	0	0	0	0	2e-05	0.00235	0.03361	0.16083	0.32868	0.30621	0.13558	0.02925	0.0033	0.00017	0	0	0	0
42.65	0	0	0	0	0	0	4e-05	0.00221	0.03366	0.15882	0.32593	0.30718	0.13886	0.03006	0.00309	0.00014	1e-05	0	0	0
42.7	0	0	0	0	0	0	1e-05	0.00226	0.03217	0.15616	0.32549	0.30978	0.13955	0.03115	0.00324	0.00019	0	0	0	0
42.75	0	0	0	0	0	0	0	0.00187	0.03123	0.1521	0.32523	0.31144	0.14205	0.0322	0.00377	0.00011	0	0	0	0
42.8	0	0	0	0	0	0	1e-05	0.00196	0.03124	0.15283	0.32151	0.31147	0.14388	0.03302	0.00395	0.00013	0	0	0	0
42.85	0	0	0	0	0	0	0	0.00192	0.03045	0.14882	0.31986	0.31393	0.14632	0.0346	0.00378	0.00031	1e-05	0	0	0
42.9	0	0	0	0	0	0	2e-05	0.00194	0.03002	0.14561	0.3171	0.31404	0.15215	0.03494	0.00396	0.00022	0	0	0	0
42.95	0	0	0	0	0	0	1e-05	0.002	0.02913	0.14627	0.31558	0.31467	0.1516	0.03619	0.00421	0.00032	2e-05	0	0	0
43	0	0	0	0	0	0	1e-05	0.00181	0.02849	0.1419	0.31383	0.31904	0.1528	0.03749	0.00424	0.00039	0	0	0	0
43.05	0	0	0	0	0	0	2e-05	0.00172	0.0264	0.14082	0.30924	0.3232	0.15575	0.03806	0.00441	0.00036	2e-05	0	0	0
43.1	0	0	0	0	0	0	1e-05	0.00155	0.02641	0.13979	0.30955	0.31881	0.15921	0.03952	0.00479	0.00035	1e-05	0	0	0
43.15	0	0	0	0	0	0	2e-05	0.00152	0.02568	0.13675	0.30531	0.32305	0.16168	0.0406	0.00514	0.00024	1e-05	0	0	0
43.2	0	0	0	0	0	0	2e-05	0.0015	0.02515	0.13567	0.30699	0.32188	0.16265	0.04093	0.00493	0.00027	1e-05	0	0	0
43.25	0	0	0	0	0	0	1e-05	0.00126	0.02375	0.13229	0.30364	0.32504	0.16572	0.04267	0.00527	0.00033	2e-05	0	0	0
43.3	0	0	0	0	0	0	2e-05	0.00148	0.02385	0.12994	0.29892	0.32769	0.16917	0.04326	0.00535	0.00031	1e-05	0	0	0
43.35	0	0	0	0	0	0	0	0.00116	0.02341	0.1289	0.30272	0.32456	0.16873	0.04442	0.00572	0.00037	1e-05	0	0	0
43.4	0	0	0	0	0	0	1e-05	0.00114	0.02176	0.12431	0.29838	0.3293	0.17299	0.0458	0.00588	0.00042	1e-05	0	0	0
43.45	0	0	0	0	0	0	2e-05	0.00108	0.02183	0.12424	0.29789	0.32581	0.17632	0.04646	0.00589	0.00044	2e-05	0	0	0
43.5	0	0	0	0	0	0	0	0.00107	0.02057	0.12286	0.29314	0.3293	0.17737	0.04878	0.00649	0.00042	0	0	0	0
43.55	0	0	0	0	0	0	0	0.00105	0.02159	0.12059	0.29278	0.3315	0.1771	0.04819	0.00682	0.00038	0	0	0	0
43.6	0	0	0	0	0	0	1e-05	0.00104	0.02006	0.118	0.2894	0.33235	0.18312	0.04882	0.00661	0.00059	0	0	0	0
43.65	0	0	0	0	0	0	1e-05	0.001	0.01958	0.11633	0.28773	0.3343	0.1848	0.04911	0.00669	0.00045	0	0	0	0
43.7	0	0	0	0	0	0	3e-05	0.00101	0.01789	0.11232	0.28495	0.33652	0.18799	0.05179	0.00707	0.00043	0	0	0	0
43.75	0	0	0	0	0	0	1e-05	0.00101	0.01857	0.11154	0.28311	0.33418	0.1894	0.05395	0.00765	0.00057	1e-05	0	0	0
43.8	0	0	0	0	0	0	1e-05	0.00093	0.01819	0.10968	0.28108	0.33575	0.1908	0.05576	0.00721	0.00055	4e-05	0	0	0
43.85	0	0	0	0	0	0	2e-05	0.00082	0.01827	0.1094	0.27791	0.334	0.19476	0.05604	0.00812	0.00065	1e-05	0	0	0
43.9	0	0	0	0	0	0	0	0.00078	0.01664	0.10701	0.27673	0.33613	0.19573	0.05783	0.00854	0.00058	3e-05	0	0	0
43.95	0	0	0	0	0	0	0	0.00074	0.01694	0.10459	0.27396	0.33885	0.19721	0.05779	0.00919	0.00073	0	0	0	0
44	0	0	0	0	0	0	0	0.00059	0.01636	0.1032	0.2707	0.3371	0.20234	0.06005	0.00905	0.0006	1e-05	0	0	0
44.05	0	0	0	0	0	0	1e-05	0.00083	0.01543	0.10046	0.26999	0.33615	0.20729	0.05984	0.00924	0.00073	3e-05	0	0	0
44.1	0	0	0	0	0	0	0	0.00067	0.01593	0.10011	0.2693	0.33524	0.20663	0.06139	0.01	0.00071	2e-05	0	0	0
44.15	0	0	0	0	0	0	1e-05	0.00058	0.01507	0.09724	0.26591	0.34155	0.20647	0.06297	0.00941	0.00076	3e-05	0	0	0
44.2	0	0	0	0	0	0	0	0.00055	0.01403	0.09513	0.26332	0.34151	0.2105	0.0639	0.01022	0.00077	6e-05	1e-05	0	0
44.25	0	0	0	0	0	0	0	0.0005	0.0139	0.09383	0.26285	0.33811	0.21424	0.06567	0.01017	0.00072	1e-05	0	0	0
44.3	0	0	0	0	0	0	0	0.00052	0.01369	0.0922	0.259	0.33936	0.2144	0.06886	0.01115	0.00078	4e-05	0	0	0
44.35	0	0	0	0	0	0	0	0.00042	0.01317	0.08992	0.2583	0.33979	0.21799	0.06795	0.01138	0.00104	4e-05	0	0	0
44.4	0	0	0	0	0	0	0	0.00041	0.01254	0.08957	0.25406	0.33885	0.22012	0.07233	0.01116	0.00095	1e-05	0	0	0
44.45	0	0	0	0	0	0	0	0.00056	0.01246	0.08723	0.25109	0.34194	0.22193	0.07149	0.01236	0.0009	4e-05	0	0	0
44.5	0	0	0	0	0	0	0	0.00047	0.01221	0.08334	0.25167	0.33981	0.22452	0.07403	0.01275	0.00114	6e-05	0	0	0
44.55	0	0	0	0	0	0	0	0.0005	0.01198	0.08344	0.24608	0.34145	0.22679	0.07602	0.01269	0.00099	6e-05	0	0	0
44.6	0	0	0	0	0	0	0	0.00039	0.0114	0.08264	0.2445	0.34262	0.2274	0.0765	0.01327	0.00125	3e-05	0	0	0
44.65	0	0	0	0	0	0	0	0.00041	0.01146	0.08174	0.24326	0.33894	0.22997	0.07962	0.01334	0.00119	7e-05	0	0	0
44.7	0	0	0	0	0	0	0	0.00042	0.01018	0.07996	0.24043	0.3412	0.23149	0.08044	0.01447	0.00137	4e-05	0	0	0
44.75	0	0	0	0	0	0	0	0.00034	0.01097	0.07718	0.23811	0.33758	0.23797	0.0822	0.01441	0.00122	2e-05	0	0	0
44.8	0	0	0	0	0	0	0	0.00036	0.01034	0.07709	0.23503	0.34016	0.23809	0.08226	0.01527	0.00128	0.00012	0	0	0
44.85	0	0	0	0	0	0	0	0.00046	0.00967	0.07408	0.2324	0.33935	0.24146	0.0851	0.01584	0.0016	4e-05	0	0	0
44.9	0	0	0	0	0	0	0	0.00032	0.00979	0.07192	0.2333	0.34176	0.23864	0.08747	0.01521	0.00151	8e-05	0	0	0
44.95	0	0	0	0	0	0	0	0.00022	0.00928	0.0707	0.22808	0.33913	0.24502	0.08969	0.01632	0.00149	7e-05	0	0	0
45	0	0	0	0	0	0	0	0.00025	0.00917	0.07147	0.22619	0.33858	0.24658	0.08969	0.01639	0.00154	0.00014	0	0	0
45.05	0	0	0	0	0	0	0	0.00025	0.00881	0.06964	0.2222	0.34027	0.24869	0.09143	0.01689	0.00176	6e-05	0	0	0
45.1	0	0	0	0	0	0	0	0.00029	0.00809	0.06901	0.22154	0.33694	0.24982	0.0941	0.01823	0.00188	0.0001	0	0	0
45.15	0	0	0	0	0	0	0	0.0002	0.00801	0.06632	0.2199	0.33667	0.25374	0.09503	0.01824	0.00179	9e-05	1e-05	0	0
45.2	0	0	0	0	0	0	0	0.00021	0.00764	0.06629	0.21268	0.33879	0.25661	0.09718	0.01878	0.00172	0.0001	0	0	0
45.25	0	0	0	0	0	0	0	0.00021	0.00743	0.06316	0.21721	0.33349	0.25773	0.09882	0.01989	0.00199	6e-05	1e-05	0	0
45.3	0	0	0	0	0	0	0	0.00022	0.00709	0.0631	0.21173	0.33663	0.25894	0.10047	0.0198	0.00192	0.0001	0	0	0
45.35	0	0	0	0	0	0	0	0.00019	0.00738	0.06024	0.20942	0.3361	0.26168	0.10232	0.02053	0.00204	0.0001	0	0	0
45.4	0	0	0	0	0	0	0	0.00015	0.00636	0.05968	0.20675	0.33584	0.26463	0.10342	0.021	0.00209	8e-05	0	0	0
45.45	0	0	0	0	0	0	0	0.00018	0.00661	0.06037	0.2053	0.33347	0.26491	0.10495	0.02167	0.00232	0.00022	0	0	0
45.5	0	0	0	0	0	0	0	0.00016	0.00622	0.0574	0.20283	0.33359	0.26667	0.10768	0.02289	0.0024	0.00016	0	0	0
45.55	0	0	0	0	0	0	0	0.00015	0.00648	0.0569	0.19742	0.33412	0.2692	0.10991	0.0234	0.00228	0.00014	0	0	0
45.6	0	0	0	0	0	0	0	0.00015	0.00597	0.05594	0.19838	0.33223	0.27006	0.11064	0.02386	0.00266	0.0001	1e-05	0	0
45.65	0	0	0	0	0	0	0	0.00012	0.00581	0.05332	0.19631	0.33224	0.27247	0.11213	0.02465	0.00274	0.0002	1e-05	0	0
45.7	0	0	0	0	0	0	0	0.00011	0.00589	0.05145	0.19577	0.33027	0.2737	0.11474	0.02532	0.00263	0.00011	1e-05	0	0
45.75	0	0	0	0	0	0	0	0.00012	0.0054	0.05162	0.18961	0.33099	0.27633	0.11705	0.02594	0.00276	0.00018	0	0	0
45.8	0	0	0	0	0	0	0	0.00011	0.00577	0.05106	0.18825	0.32535	0.27936	0.12111	0.02596	0.00292	0.0001	1e-05	0	0
45.85	0	0	0	0	0	0	0	0.00015	0.00532	0.04813	0.18591	0.32825	0.28191	0.12059	0.02617	0.00335	0.0002	2e-05	0	0
45.9	0	0	0	0	0	0	0	0.00013	0.00484	0.04844	0.18483	0.32714	0.28081	0.12202	0.02829	0.00335	0.00015	0	0	0
45.95	0	0	0	0	0	0	0	0.00015	0.00471	0.04796	0.18172	0.322	0.28527	0.12561	0.02899	0.00339	0.00019	1e-05	0	0
46	0	0	0	0	0	0	0	9e-05	0.00463	0.04594	0.18016	0.32264	0.28769	0.12553	0.02945	0.00367	0.00019	1e-05	0	0
46.05	0	0	0	0	0	0	1e-05	7e-05	0.00473	0.04581	0.17603	0.32355	0.28781	0.12804	0.03015	0.00354	0.00026	0	0	0
46.1	0	0	0	0	0	0	0	6e-05	0.00446	0.04389	0.17428	0.32131	0.28797	0.13271	0.0311	0.00396	0.00025	1e-05	0	0
46.15	0	0	0	0	0	0	1e-05	9e-05	0.00394	0.04405	0.17362	0.32039	0.29044	0.13147	0.03182	0.00399	0.00018	0	0	0
46.2	0	0	0	0	0	0	0	0.00012	0.00403	0.04218	0.17099	0.31823	0.29154	0.13614	0.03231	0.00405	0.00038	3e-05	0	0
46.25	0	0	0	0	0	0	0	4e-05	0.00392	0.04111	0.16766	0.31679	0.29446	0.13751	0.03364	0.00453	0.00033	1e-05	0	0
46.3	0	0	0	0	0	0	0	6e-05	0.0038	0.04029	0.16529	0.31471	0.297	0.14048	0.03349	0.00441	0.00045	2e-05	0	0
46.35	0	0	0	0	0	0	0	7e-05	0.00376	0.03968	0.16443	0.31431	0.29707	0.14096	0.03519	0.00421	0.00032	0	0	0
46.4	0	0	0	0	0	0	0	2e-05	0.00363	0.03768	0.15993	0.31359	0.2986	0.14551	0.0359	0.00482	0.0003	2e-05	0	0
46.45	0	0	0	0	0	0	0	6e-05	0.00327	0.03737	0.15858	0.3101	0.30114	0.14762	0.03668	0.00483	0.00034	1e-05	0	0
46.5	0	0	0	0	0	0	0	0.0001	0.00324	0.03785	0.15564	0.31249	0.30015	0.14773	0.03789	0.00444	0.00045	2e-05	0	0
46.55	0	0	0	0	0	0	0	6e-05	0.00338	0.03573	0.1566	0.30701	0.30324	0.15041	0.03819	0.00499	0.00038	1e-05	0	0
46.6	0	0	0	0	0	0	0	7e-05	0.00305	0.03617	0.15312	0.30766	0.30329	0.15064	0.03996	0.00558	0.00045	1e-05	0	0
46.65	0	0	0	0	0	0	0	2e-05	0.00278	0.03474	0.14977	0.30668	0.30579	0.15436	0.03994	0.00558	0.00034	0	0	0
46.7	0	0	0	0	0	0	0	4e-05	0.00307	0.03397	0.1488	0.30282	0.30751	0.15654	0.04101	0.00593	0.0003	1e-05	0	0
46.75	0	0	0	0	0	0	0	2e-05	0.0029	0.03164	0.14631	0.30352	0.30881	0.15819	0.04261	0.00553	0.00043	4e-05	0	0
46.8	0	0	0	0	0	0	0	5e-05	0.00255	0.03091	0.14521	0.30362	0.30651	0.16049	0.04398	0.00618	0.00048	2e-05	0	0
46.85	0	0	0	0	0	0	0	4e-05	0.00256	0.03048	0.1433	0.29883	0.31157	0.16283	0.0431	0.00657	0.00072	0	0	0
46.9	0	0	0	0	0	0	0	5e-05	0.00239	0.03158	0.14012	0.29727	0.31051	0.16591	0.04541	0.00634	0.00042	0	0	0
46.95	0	0	0	0	0	0	0	2e-05	0.0019	0.02946	0.13686	0.29486	0.31345	0.16895	0.04735	0.00663	0.0005	2e-05	0	0
47	0	0	0	0	0	0	0	6e-05	0.00232	0.0303	0.13733	0.29163	0.31393	0.16878	0.04793	0.00707	0.00064	1e-05	0	0
47.05	0	0	0	0	0	0	0	4e-05	0.00223	0.02801	0.13429	0.29164	0.31352	0.17433	0.04834	0.00699	0.00061	0	0	0
47.1	0	0	0	0	0	0	0	1e-05	0.00202	0.02797	0.13355	0.29025	0.31594	0.17187	0.05012	0.00766	0.00061	0	0	0
47.15	0	0	0	0	0	0	0	3e-05	0.00186	0.02755	0.13142	0.28683	0.31711	0.17593	0.05075	0.00785	0.00066	1e-05	0	0
47.2	0	0	0	0	0	0	0	4e-05	0.00187	0.02688	0.12855	0.28746	0.31756	0.17654	0.05225	0.00808	0.00074	3e-05	0	0
47.25	0	0	0	0	0	0	0	1e-05	0.00179	0.02572	0.12679	0.28528	0.31835	0.17929	0.054	0.00811	0.0006	6e-05	0	0
47.3	0	0	0	0	0	0	0	2e-05	0.00176	0.02497	0.12485	0.28277	0.32057	0.18261	0.05355	0.00825	0.00063	2e-05	0	0
47.35	0	0	0	0	0	0	0	3e-05	0.00165	0.02416	0.1224	0.28118	0.32005	0.18503	0.05579	0.00886	0.00085	0	0	0
47.4	0	0	0	0	0	0	0	3e-05	0.00186	0.0243	0.12039	0.279	0.32185	0.18652	0.05638	0.00889	0.00072	6e-05	0	0
47.45	0	0	0	0	0	0	0	5e-05	0.00171	0.02385	0.1186	0.27501	0.32249	0.19029	0.05772	0.00949	0.00078	1e-05	0	0
47.5	0	0	0	0	0	0	0	6e-05	0.00158	0.02272	0.11812	0.27533	0.32054	0.19234	0.05849	0.00987	0.0009	5e-05	0	0
47.55	0	0	0	0	0	0	0	1e-05	0.00144	0.02076	0.11596	0.27417	0.32348	0.19283	0.06039	0.01012	0.00081	3e-05	0	0
47.6	0	0	0	0	0	0	0	2e-05	0.00151	0.02205	0.11245	0.27332	0.32202	0.19595	0.06165	0.01014	0.00085	4e-05	0	0
47.65	0	0	0	0	0	0	0	1e-05	0.00127	0.02039	0.11173	0.2712	0.32139	0.19988	0.06168	0.01144	0.00099	2e-05	0	0
47.7	0	0	0	0	0	0	0	2e-05	0.0013	0.02094	0.10918	0.26931	0.32413	0.19759	0.06494	0.01159	0.00095	5e-05	0	0
47.75	0	0	0	0	0	0	0	1e-05	0.00114	0.01982	0.10941	0.26588	0.3232	0.20225	0.06604	0.01115	0.00107	3e-05	0	0
47.8	0	0	0	0	0	0	0	0	0.00127	0.01971	0.1071	0.2631	0.32293	0.20589	0.0672	0.01182	0.00093	5e-05	0	0
47.85	0	0	0	0	0	0	0	2e-05	0.00113	0.0187	0.10268	0.25935	0.32675	0.20774	0.07003	0.01226	0.00127	7e-05	0	0
47.9	0	0	0	0	0	0	0	1e-05	0.00124	0.01789	0.10432	0.26003	0.32486	0.20806	0.06956	0.01277	0.0012	6e-05	0	0
47.95	0	0	0	0	0	0	0	0	0.00102	0.01756	0.10085	0.25588	0.32612	0.21104	0.0723	0.01365	0.0015	8e-05	0	0
48	0	0	0	0	0	0	0	0	0.00118	0.01709	0.09933	0.2571	0.32452	0.21368	0.07284	0.01317	0.00108	1e-05	0	0
48.05	0	0	0	0	0	0	0	1e-05	0.001	0.01686	0.09751	0.25464	0.32564	0.21557	0.07377	0.01351	0.00139	0.0001	0	0
48.1	0	0	0	0	0	0	0	2e-05	0.00088	0.01592	0.09461	0.25135	0.32728	0.21858	0.07548	0.01437	0.00141	0.0001	0	0
48.15	0	0	0	0	0	0	0	2e-05	0.00078	0.01572	0.09394	0.24742	0.32789	0.21999	0.07763	0.01506	0.00147	8e-05	0	0
48.2	0	0	0	0	0	0	0	1e-05	0.00096	0.01591	0.09255	0.24753	0.32656	0.21988	0.08036	0.01473	0.00146	5e-05	0	0
48.25	0	0	0	0	0	0	0	3e-05	0.00084	0.01487	0.09161	0.24562	0.32651	0.22321	0.07996	0.01562	0.00167	6e-05	0	0
48.3	0	0	0	0	0	0	0	0	0.00085	0.01438	0.08892	0.24108	0.32909	0.22533	0.08285	0.01586	0.0015	0.00013	1e-05	0
48.35	0	0	0	0	0	0	0	0	0.00076	0.01385	0.08902	0.23953	0.32736	0.22904	0.08227	0.01643	0.00163	0.00011	0	0
48.4	0	0	0	0	0	0	0	1e-05	0.00096	0.01447	0.08779	0.2382	0.32871	0.22797	0.08336	0.0167	0.00176	7e-05	0	0
48.45	0	0	0	0	0	0	0	1e-05	0.00059	0.01344	0.08394	0.23426	0.32886	0.23204	0.08721	0.01774	0.00181	0.0001	0	0
48.5	0	0	0	0	0	0	0	1e-05	0.00058	0.01312	0.08366	0.23343	0.32609	0.23482	0.08832	0.01791	0.00195	0.00011	0	0
48.55	0	0	0	0	0	0	0	1e-05	0.00067	0.01267	0.08113	0.23224	0.32891	0.23436	0.0895	0.01823	0.00211	0.00016	1e-05	0
48.6	0	0	0	0	0	0	0	1e-05	0.00077	0.01231	0.08031	0.22805	0.32665	0.23925	0.09177	0.01878	0.00202	7e-05	1e-05	0
48.65	0	0	0	0	0	0	0	0	0.00067	0.01183	0.07748	0.2294	0.32528	0.24101	0.09227	0.01975	0.00219	0.00011	1e-05	0
48.7	0	0	0	0	0	0	0	1e-05	0.00073	0.01198	0.076	0.22479	0.32698	0.24224	0.09466	0.02012	0.00238	9e-05	2e-05	0
48.75	0	0	0	0	0	0	0	1e-05	0.00062	0.01161	0.07544	0.22196	0.3279	0.24292	0.09664	0.02026	0.00248	0.00016	0	0
48.8	0	0	0	0	0	0	0	0	0.00054	0.01131	0.07741	0.21863	0.32646	0.24385	0.09755	0.02184	0.00225	0.00015	1e-05	0
48.85	0	0	0	0	0	0	0	0	0.00065	0.01062	0.07226	0.22052	0.32362	0.24802	0.1007	0.02082	0.00267	0.00012	0	0
48.9	0	0	0	0	0	0	0	0	0.0005	0.0105	0.07257	0.21831	0.32339	0.24827	0.10141	0.02247	0.00241	0.00017	0	0
48.95	0	0	0	0	0	0	0	0	0.00046	0.01057	0.07022	0.21555	0.3227	0.25031	0.10474	0.02231	0.00298	0.00016	0	0
49	0	0	0	0	0	0	0	2e-05	0.00046	0.00958	0.06973	0.21131	0.32159	0.25618	0.10466	0.02331	0.00296	0.00019	1e-05	0
49.05	0	0	0	0	0	0	0	0	0.00039	0.01019	0.06667	0.20904	0.32507	0.2568	0.10483	0.02373	0.00305	0.00023	0	0
49.1	0	0	0	0	0	0	0	1e-05	0.00041	0.00945	0.06657	0.20768	0.32286	0.25529	0.11011	0.02441	0.00297	0.00024	0	0
49.15	0	0	0	0	0	0	0	0	0.0004	0.00938	0.06563	0.20426	0.32202	0.25794	0.11244	0.02467	0.003	0.00026	0	0
49.2	0	0	0	0	0	0	0	0	0.00032	0.00868	0.06265	0.20482	0.32006	0.26303	0.11034	0.02648	0.00334	0.00028	0	0
49.25	0	0	0	0	0	0	0	0	0.00035	0.00867	0.06231	0.20432	0.32027	0.2637	0.11146	0.02576	0.00296	0.0002	0	0
49.3	0	0	0	0	0	0	0	0	0.00039	0.00806	0.062	0.19982	0.31978	0.26449	0.11492	0.02708	0.00322	0.00021	3e-05	0
49.35	0	0	0	0	0	0	0	0	0.00024	0.00748	0.06091	0.19754	0.31923	0.26493	0.11746	0.02846	0.00346	0.00027	2e-05	0
49.4	0	0	0	0	0	0	0	2e-05	0.00039	0.00795	0.05833	0.19777	0.317	0.26684	0.11801	0.02953	0.0039	0.00023	3e-05	0
49.45	0	0	0	0	0	0	0	1e-05	0.00026	0.00799	0.05896	0.19468	0.31567	0.26811	0.12002	0.03021	0.0038	0.00028	1e-05	0
49.5	0	0	0	0	0	0	0	1e-05	0.00036	0.00694	0.05695	0.19184	0.31702	0.26979	0.12273	0.02986	0.00425	0.00024	1e-05	0
49.55	0	0	0	0	0	0	0	0	0.00026	0.00678	0.05554	0.18843	0.31767	0.27249	0.12503	0.02943	0.00403	0.00031	3e-05	0
49.6	0	0	0	0	0	0	0	0	0.00023	0.00716	0.05465	0.18797	0.31554	0.27306	0.12494	0.0319	0.0042	0.00032	3e-05	0
49.65	0	0	0	0	0	0	0	1e-05	0.00024	0.00666	0.05336	0.18223	0.31296	0.2768	0.12909	0.03406	0.00424	0.00033	2e-05	0
49.7	0	0	0	0	0	0	0	0	0.00026	0.00721	0.05341	0.18164	0.31145	0.27655	0.13203	0.03281	0.00431	0.00031	2e-05	0
49.75	0	0	0	0	0	0	0	0	0.00011	0.00637	0.05166	0.18079	0.31195	0.27901	0.13104	0.0341	0.00459	0.00037	1e-05	0
49.8	0	0	0	0	0	0	0	0	0.00024	0.00604	0.05056	0.1784	0.3106	0.28057	0.13294	0.03568	0.00459	0.00038	0	0
49.85	0	0	0	0	0	0	0	0	0.00034	0.00554	0.04968	0.17499	0.30964	0.28266	0.13594	0.03529	0.00556	0.00035	1e-05	0
49.9	0	0	0	0	0	0	0	0	0.00022	0.00563	0.04871	0.17332	0.30658	0.28368	0.13891	0.03728	0.00529	0.00036	2e-05	0
49.95	0	0	0	0	0	0	0	0	0.00022	0.00569	0.04676	0.17124	0.30687	0.2861	0.14027	0.03716	0.0052	0.00044	4e-05	1e-05
50	0	0	0	0	0	0	0	0	0.00013	0.00571	0.04696	0.16701	0.3074	0.28625	0.1422	0.03813	0.00582	0.00039	0	0


==> Supplementary/p100K.dat <==
1.1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.15	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.25	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.3	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.35	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.4	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.45	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.5	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.55	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.6	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.65	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.7	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.75	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.8	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.85	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.9	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.95	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.05	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.15	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.25	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.3	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.35	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.4	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.45	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.5	0.99997	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.55	0.99996	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.6	0.99989	0.00011	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.65	0.99978	0.00022	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.7	0.99933	0.00067	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.75	0.99884	0.00116	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.8	0.99857	0.00143	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.85	0.99775	0.00225	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.9	0.99673	0.00327	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.95	0.9952	0.0048	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3	0.99406	0.00594	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.05	0.99121	0.00879	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.1	0.9885	0.0115	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.15	0.99074	0.00926	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.2	0.99202	0.00798	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.25	0.9896	0.0104	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.3	0.98506	0.01494	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.35	0.97724	0.02276	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.4	0.96545	0.03455	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.45	0.96932	0.03068	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.5	0.97662	0.02338	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.55	0.97785	0.02215	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.6	0.97254	0.02746	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.65	0.97349	0.02651	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.7	0.97775	0.02225	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.75	0.97595	0.02405	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.8	0.97662	0.02338	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.85	0.97489	0.02511	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.9	0.97088	0.02912	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.95	0.9641	0.0359	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4	0.95633	0.04367	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.05	0.9506	0.0494	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.1	0.9446	0.0554	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.15	0.94024	0.05976	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.2	0.92865	0.07135	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.25	0.91287	0.08713	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.3	0.90191	0.09809	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.35	0.89273	0.10727	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.4	0.89578	0.10421	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.45	0.89605	0.10394	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.5	0.88939	0.11061	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.55	0.88621	0.11378	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.6	0.88114	0.11885	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.65	0.8754	0.1246	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.7	0.8681	0.1319	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.75	0.86553	0.13447	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.8	0.86204	0.13794	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.85	0.86218	0.1378	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.9	0.85659	0.14337	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.95	0.84723	0.15269	8e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5	0.83703	0.16293	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.05	0.83211	0.16783	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.1	0.82542	0.17447	0.00011	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.15	0.81804	0.18189	7e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.2	0.81232	0.18761	7e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.25	0.80748	0.19238	0.00014	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.3	0.8	0.19973	0.00027	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.35	0.79625	0.20341	0.00034	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.4	0.78813	0.21155	0.00032	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.45	0.77817	0.22139	0.00044	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.5	0.77054	0.22896	0.0005	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.55	0.76231	0.23717	0.00052	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.6	0.75256	0.24668	0.00076	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.65	0.74438	0.25459	0.00103	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.7	0.73365	0.26531	0.00104	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.75	0.72448	0.2739	0.00162	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.8	0.71634	0.28213	0.00153	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.85	0.7081	0.28974	0.00216	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.9	0.69277	0.30484	0.00239	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.95	0.68152	0.31559	0.00289	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6	0.66294	0.33321	0.00385	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.05	0.64179	0.35408	0.00413	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.1	0.61996	0.37536	0.00468	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.15	0.60544	0.38892	0.00564	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.2	0.5945	0.39892	0.00658	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.25	0.58056	0.41179	0.00765	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.3	0.55896	0.43242	0.00862	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.35	0.5408	0.44876	0.01044	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.4	0.52373	0.46429	0.01198	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.45	0.50252	0.48396	0.01352	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.5	0.48083	0.50419	0.01498	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.55	0.45746	0.52535	0.01719	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.6	0.44055	0.54019	0.01926	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.65	0.42691	0.55155	0.02154	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.7	0.40915	0.56569	0.02516	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.75	0.39431	0.57707	0.0286	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.8	0.37607	0.59246	0.03145	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.85	0.35822	0.60655	0.03523	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.9	0.34256	0.61816	0.03927	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.95	0.34275	0.61192	0.04532	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7	0.33549	0.61228	0.05223	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.05	0.32787	0.61317	0.05896	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.1	0.32085	0.61342	0.06572	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.15	0.31159	0.61492	0.07349	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.2	0.29456	0.62477	0.08065	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.25	0.2756	0.63576	0.08858	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.3	0.25993	0.64474	0.09533	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.35	0.22763	0.67333	0.09893	0.00011	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.4	0.19658	0.70478	0.09854	0.0001	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.45	0.16349	0.73761	0.0988	0.0001	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.5	0.12432	0.7744	0.10113	0.00015	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.55	0.07297	0.80745	0.1194	0.00018	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.6	0.06434	0.80188	0.13333	0.00045	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.65	0.04974	0.79827	0.15153	0.00046	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.7	0.03835	0.7807	0.18028	0.00067	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.75	0.02891	0.75647	0.21353	0.00109	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.8	0.02551	0.74612	0.22709	0.00128	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.85	0.02305	0.73534	0.2402	0.00141	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.9	0.02036	0.72643	0.25143	0.00178	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.95	0.01773	0.71731	0.26269	0.00227	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8	0.01508	0.7042	0.27821	0.00251	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.05	0.01351	0.69285	0.29093	0.00271	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.1	0.01286	0.67683	0.30659	0.00372	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.15	0.01063	0.66561	0.31972	0.00404	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.2	0.0097	0.65223	0.33349	0.00457	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.25	0.00776	0.64077	0.34605	0.00542	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.3	0.00663	0.62583	0.36157	0.00596	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.35	0.00579	0.61591	0.37164	0.00666	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.4	0.00576	0.60162	0.38482	0.0078	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.45	0.00445	0.59339	0.39378	0.00837	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.5	0.00402	0.57881	0.40792	0.00925	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.55	0.00314	0.56814	0.41859	0.01013	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.6	0.00307	0.55661	0.4292	0.01111	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.65	0.00253	0.54776	0.43768	0.01202	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.7	0.00213	0.53416	0.45102	0.01269	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.75	0.002	0.52251	0.46106	0.01442	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.8	0.00161	0.5164	0.46606	0.01592	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.85	0.00148	0.50087	0.48093	0.01672	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.9	0.00114	0.49105	0.48941	0.01836	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.95	0.00108	0.47867	0.50022	0.02002	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9	0.00111	0.46924	0.50757	0.02208	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.05	0.0009	0.45726	0.51736	0.02446	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.1	0.00077	0.45047	0.5236	0.02514	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.15	0.00057	0.4382	0.53349	0.02771	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.2	0.00043	0.42894	0.53999	0.03057	7e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.25	0.00053	0.41843	0.54789	0.03312	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.3	0.00035	0.40784	0.55852	0.03327	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.35	0.00036	0.39787	0.5654	0.03634	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.4	0.00024	0.38682	0.57409	0.03876	9e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.45	0.00021	0.37772	0.57931	0.04271	5e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.5	0.00016	0.3671	0.58732	0.04532	0.0001	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.55	8e-05	0.35823	0.59398	0.04758	0.00013	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.6	8e-05	0.35042	0.59772	0.05157	0.00021	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.65	0.0001	0.34211	0.60254	0.05513	0.00012	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.7	5e-05	0.32585	0.6164	0.05748	0.00022	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.75	6e-05	0.32131	0.61599	0.06246	0.00018	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.8	1e-05	0.31258	0.62082	0.0664	0.00019	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.85	5e-05	0.30352	0.62808	0.06799	0.00036	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.9	1e-05	0.29702	0.63008	0.07267	0.00022	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.95	1e-05	0.28639	0.6349	0.07839	0.00031	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10	0	0.27835	0.63976	0.08144	0.00045	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.05	5e-05	0.26874	0.64549	0.08528	0.00044	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.1	0	0.25993	0.64699	0.09254	0.00054	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.15	0	0.25344	0.64934	0.0966	0.00062	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.2	1e-05	0.24456	0.65529	0.09962	0.00052	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.25	1e-05	0.23669	0.65775	0.10484	0.00071	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.3	0	0.23275	0.65656	0.10976	0.00093	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.35	0	0.22412	0.65923	0.11578	0.00087	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.4	0	0.21553	0.6637	0.11961	0.00116	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.45	0	0.20789	0.66373	0.12699	0.00139	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.5	0	0.20286	0.66387	0.13175	0.00152	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.55	0	0.19281	0.66795	0.13779	0.00145	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.6	0	0.1905	0.66482	0.14304	0.00164	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.65	0	0.18161	0.66585	0.15076	0.00178	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.7	0	0.17504	0.66754	0.15508	0.00234	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.75	0	0.1686	0.66868	0.16048	0.00224	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.8	0	0.16343	0.66339	0.17067	0.00251	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.85	0	0.15716	0.66501	0.17504	0.00279	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.9	0	0.1508	0.66289	0.18306	0.00325	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.95	0	0.14753	0.66023	0.18836	0.00388	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11	0	0.13974	0.65926	0.19723	0.00376	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.05	0	0.137	0.65639	0.20232	0.00429	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.1	0	0.12816	0.65808	0.20927	0.00448	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.15	0	0.1251	0.65417	0.21549	0.00524	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.2	0	0.11828	0.65128	0.22525	0.00519	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.25	0	0.11489	0.64772	0.23159	0.0058	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.3	0	0.11092	0.64426	0.23882	0.006	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.35	0	0.10648	0.64183	0.24484	0.00681	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.4	0	0.10283	0.63481	0.25447	0.00788	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.45	0	0.09764	0.63384	0.26042	0.00807	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.5	0	0.09261	0.6275	0.27097	0.00891	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.55	0	0.08995	0.62709	0.27334	0.0096	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.6	0	0.08785	0.6191	0.28325	0.00979	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.65	0	0.08279	0.61457	0.29161	0.01102	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.7	0	0.07936	0.60979	0.29902	0.01182	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.75	0	0.07639	0.60415	0.3064	0.01304	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.8	0	0.07189	0.59849	0.31575	0.01386	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.85	0	0.06848	0.59334	0.32341	0.0147	7e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.9	0	0.06667	0.58758	0.32995	0.01573	7e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.95	0	0.06265	0.58301	0.33754	0.01674	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12	0	0.06069	0.57764	0.34321	0.0184	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.05	0	0.05736	0.5698	0.35345	0.01931	8e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.1	0	0.05468	0.56397	0.36075	0.02057	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.15	0	0.05281	0.55683	0.36892	0.0214	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.2	0	0.05042	0.55347	0.37243	0.02358	0.0001	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.25	0	0.04741	0.54362	0.3843	0.0246	7e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.3	0	0.04484	0.53632	0.39141	0.02736	7e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.35	0	0.04312	0.53034	0.39799	0.02845	0.0001	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.4	0	0.04086	0.5259	0.40324	0.02987	0.00013	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.45	0	0.0376	0.51596	0.41372	0.03263	9e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.5	0	0.03656	0.51144	0.41798	0.03385	0.00017	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.55	0	0.03505	0.50427	0.42489	0.03561	0.00018	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.6	0	0.03279	0.4929	0.43609	0.03798	0.00024	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.65	0	0.03127	0.48753	0.44043	0.04056	0.00021	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.7	0	0.03013	0.48111	0.44555	0.043	0.00021	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.75	0	0.02778	0.47077	0.45612	0.04495	0.00038	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.8	0	0.02637	0.46445	0.46168	0.04712	0.00038	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.85	0	0.02511	0.45511	0.47044	0.04889	0.00045	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.9	0	0.0237	0.4511	0.47258	0.05215	0.00047	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.95	0	0.02202	0.44182	0.47965	0.05582	0.00069	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13	0	0.02149	0.43534	0.48485	0.0576	0.00072	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.05	0	0.02046	0.42636	0.49185	0.06065	0.00068	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.1	0	0.01834	0.42047	0.49525	0.06511	0.00083	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.15	0	0.01785	0.40996	0.50163	0.06956	0.001	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.2	0	0.01647	0.40386	0.5088	0.06991	0.00096	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.25	0	0.0155	0.39287	0.51751	0.07315	0.00097	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.3	0	0.01448	0.38815	0.52055	0.07593	0.00089	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.35	0	0.01383	0.38114	0.525	0.07896	0.00107	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.4	0	0.01328	0.37277	0.52972	0.08293	0.00129	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.45	0	0.0126	0.37024	0.53082	0.08495	0.00139	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.5	0	0.01178	0.36222	0.53573	0.08876	0.00151	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.55	0	0.01041	0.35247	0.54229	0.09316	0.00166	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.6	0	0.01018	0.35054	0.54155	0.09584	0.00188	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.65	0	0.0096	0.34416	0.54629	0.09809	0.00186	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.7	0	0.00945	0.33484	0.55183	0.10214	0.00174	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.75	0	0.00867	0.33021	0.55317	0.10587	0.00207	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.8	0	0.00805	0.32239	0.55855	0.10874	0.00225	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.85	0	0.00739	0.31483	0.56241	0.11313	0.00224	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.9	0	0.00664	0.3114	0.5622	0.11714	0.00262	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.95	0	0.00658	0.30489	0.56842	0.11763	0.00247	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14	0	0.00627	0.29987	0.56683	0.12395	0.00308	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14.05	0	0.0054	0.2935	0.57019	0.12785	0.00306	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14.1	0	0.00562	0.28729	0.57104	0.13279	0.00323	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.15	0	0.00503	0.28205	0.57353	0.13623	0.00315	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.2	0	0.00478	0.27632	0.57598	0.13927	0.00365	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14.25	0	0.00417	0.27036	0.57688	0.14461	0.00396	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.3	0	0.00427	0.26429	0.57705	0.14974	0.00463	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.35	0	0.00368	0.25841	0.58	0.15315	0.00475	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.4	0	0.00333	0.25357	0.58109	0.15671	0.00528	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.45	0	0.00312	0.24683	0.58233	0.16232	0.00537	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.5	0	0.00286	0.24207	0.58301	0.16658	0.00548	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14.55	0	0.00292	0.23934	0.58396	0.16796	0.00581	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.6	0	0.00249	0.23082	0.58773	0.17241	0.0065	5e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.65	0	0.00239	0.22857	0.58391	0.17788	0.00722	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.7	0	0.00226	0.22331	0.58491	0.18203	0.00747	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.75	0	0.00223	0.21812	0.58534	0.18638	0.00791	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.8	0	0.00189	0.21322	0.58287	0.19368	0.00833	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.85	0	0.00184	0.20964	0.5826	0.197	0.00884	8e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.9	0	0.00154	0.2052	0.58019	0.20368	0.00933	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.95	0	0.00155	0.20221	0.58231	0.20377	0.01014	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
15	0	0.00144	0.19724	0.57931	0.21111	0.01083	7e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
15.05	0	0.00133	0.19168	0.58111	0.21486	0.01093	9e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
15.1	0	0.00112	0.18664	0.57816	0.22109	0.01289	0.0001	0	0	0	0	0	0	0	0	0	0	0	0	0
15.15	0	0.0011	0.18327	0.57671	0.22538	0.01345	9e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
15.2	0	0.00097	0.17992	0.57488	0.2297	0.01441	0.00012	0	0	0	0	0	0	0	0	0	0	0	0	0
15.25	0	0.0009	0.17659	0.5714	0.23616	0.0148	0.00015	0	0	0	0	0	0	0	0	0	0	0	0	0
15.3	0	0.00085	0.17121	0.57121	0.23995	0.01661	0.00017	0	0	0	0	0	0	0	0	0	0	0	0	0
15.35	0	0.00084	0.16793	0.5669	0.24714	0.01697	0.00022	0	0	0	0	0	0	0	0	0	0	0	0	0
15.4	0	0.00093	0.16474	0.5626	0.25378	0.0176	0.00035	0	0	0	0	0	0	0	0	0	0	0	0	0
15.45	0	0.00065	0.15967	0.5615	0.25939	0.01859	0.0002	0	0	0	0	0	0	0	0	0	0	0	0	0
15.5	0	0.00074	0.1545	0.55828	0.26544	0.02086	0.00018	0	0	0	0	0	0	0	0	0	0	0	0	0
15.55	0	0.00059	0.15192	0.55161	0.2728	0.02279	0.00029	0	0	0	0	0	0	0	0	0	0	0	0	0
15.6	0	0.00068	0.14908	0.54885	0.27784	0.02332	0.00023	0	0	0	0	0	0	0	0	0	0	0	0	0
15.65	0	0.0006	0.14345	0.54465	0.28482	0.02611	0.00037	0	0	0	0	0	0	0	0	0	0	0	0	0
15.7	0	0.00048	0.13958	0.54308	0.28973	0.02688	0.00025	0	0	0	0	0	0	0	0	0	0	0	0	0
15.75	0	0.00048	0.13558	0.53791	0.29692	0.02878	0.00033	0	0	0	0	0	0	0	0	0	0	0	0	0
15.8	0	0.00048	0.13161	0.53319	0.30413	0.03016	0.00043	0	0	0	0	0	0	0	0	0	0	0	0	0
15.85	0	0.00044	0.12847	0.52725	0.31076	0.03258	0.0005	0	0	0	0	0	0	0	0	0	0	0	0	0
15.9	0	0.00032	0.12357	0.52275	0.31799	0.03473	0.00064	0	0	0	0	0	0	0	0	0	0	0	0	0
15.95	0	0.00048	0.12187	0.51548	0.325	0.03653	0.00064	0	0	0	0	0	0	0	0	0	0	0	0	0
16	0	0.00037	0.11707	0.50871	0.33386	0.0394	0.00059	0	0	0	0	0	0	0	0	0	0	0	0	0
16.05	0	0.00037	0.11227	0.50442	0.34076	0.04157	0.00061	0	0	0	0	0	0	0	0	0	0	0	0	0
16.1	0	0.00036	0.10877	0.49767	0.34787	0.04453	0.0008	0	0	0	0	0	0	0	0	0	0	0	0	0
16.15	0	0.0002	0.10295	0.48968	0.35927	0.04692	0.00098	0	0	0	0	0	0	0	0	0	0	0	0	0
16.2	0	0.00028	0.09779	0.48676	0.3644	0.04989	0.00088	0	0	0	0	0	0	0	0	0	0	0	0	0
16.25	0	0.00024	0.09537	0.47624	0.37471	0.05239	0.00104	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.3	0	0.0002	0.08933	0.4724	0.38063	0.05615	0.00129	0	0	0	0	0	0	0	0	0	0	0	0	0
16.35	0	0.00019	0.08667	0.46449	0.38934	0.05806	0.00125	0	0	0	0	0	0	0	0	0	0	0	0	0
16.4	0	0.00013	0.08306	0.45576	0.39809	0.06167	0.00128	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.45	0	0.00014	0.07816	0.4484	0.40938	0.06254	0.00138	0	0	0	0	0	0	0	0	0	0	0	0	0
16.5	0	0.00011	0.07412	0.43945	0.41787	0.06707	0.00138	0	0	0	0	0	0	0	0	0	0	0	0	0
16.55	0	0.00014	0.06932	0.43224	0.42596	0.07061	0.00171	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.6	0	0.00011	0.06561	0.42546	0.43309	0.07394	0.00179	0	0	0	0	0	0	0	0	0	0	0	0	0
16.65	0	0.00015	0.06263	0.41629	0.44192	0.07707	0.00193	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.7	0	0.0001	0.05829	0.41	0.44843	0.08106	0.00212	0	0	0	0	0	0	0	0	0	0	0	0	0
16.75	0	3e-05	0.05285	0.4029	0.45839	0.08391	0.00191	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.8	0	0.0001	0.05159	0.39439	0.46343	0.08824	0.00224	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.85	0	0.0001	0.04804	0.38805	0.47159	0.08986	0.00235	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.9	0	8e-05	0.04477	0.37965	0.47927	0.0937	0.00253	0	0	0	0	0	0	0	0	0	0	0	0	0
16.95	0	7e-05	0.0407	0.37429	0.48614	0.09587	0.00291	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
17	0	5e-05	0.03884	0.37141	0.48643	0.1006	0.00267	0	0	0	0	0	0	0	0	0	0	0	0	0
17.05	0	8e-05	0.03423	0.36287	0.49573	0.10413	0.00295	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.1	0	3e-05	0.03319	0.35578	0.50143	0.10621	0.00334	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.15	0	2e-05	0.03021	0.34821	0.5077	0.11034	0.0035	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.2	0	3e-05	0.02798	0.34451	0.5106	0.11341	0.00346	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.25	0	2e-05	0.02776	0.33776	0.51357	0.11645	0.00444	0	0	0	0	0	0	0	0	0	0	0	0	0
17.3	0	5e-05	0.02508	0.33015	0.52031	0.12018	0.00421	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.35	0	1e-05	0.02329	0.32309	0.52485	0.12413	0.00458	5e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.4	0	5e-05	0.02232	0.32197	0.5268	0.12395	0.00485	6e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.45	0	3e-05	0.0205	0.3154	0.52828	0.13039	0.00539	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.5	0	0	0.01827	0.31155	0.53208	0.13255	0.00549	6e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.55	0	0	0.01828	0.30651	0.53565	0.13383	0.00563	0.0001	0	0	0	0	0	0	0	0	0	0	0	0
17.6	0	0	0.01644	0.303	0.5352	0.13876	0.00658	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.65	0	1e-05	0.01596	0.29725	0.536	0.14394	0.00678	6e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.7	0	0	0.01478	0.29221	0.53982	0.14612	0.00705	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.75	0	1e-05	0.01442	0.28896	0.54031	0.14877	0.00747	6e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.8	0	0	0.01277	0.28523	0.54219	0.15209	0.00766	6e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.85	0	0	0.01216	0.28033	0.54162	0.15715	0.00865	9e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.9	0	0	0.01227	0.27682	0.54115	0.16037	0.00931	8e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.95	0	0	0.01143	0.27255	0.54263	0.1633	0.00991	0.00018	0	0	0	0	0	0	0	0	0	0	0	0
18	0	0	0.01092	0.26712	0.54357	0.16768	0.0106	0.00011	0	0	0	0	0	0	0	0	0	0	0	0
18.05	0	0	0.0103	0.26286	0.54338	0.17186	0.01151	9e-05	0	0	0	0	0	0	0	0	0	0	0	0
18.1	0	0	0.00995	0.25934	0.54256	0.17661	0.01136	0.00018	0	0	0	0	0	0	0	0	0	0	0	0
18.15	0	0	0.00855	0.25504	0.54145	0.18159	0.01327	0.0001	0	0	0	0	0	0	0	0	0	0	0	0
18.2	0	0	0.00843	0.24708	0.54674	0.1837	0.0139	0.00015	0	0	0	0	0	0	0	0	0	0	0	0
18.25	0	0	0.00788	0.24875	0.5406	0.18826	0.01435	0.00016	0	0	0	0	0	0	0	0	0	0	0	0
18.3	0	0	0.0082	0.24207	0.54132	0.19322	0.01497	0.00022	0	0	0	0	0	0	0	0	0	0	0	0
18.35	0	0	0.00774	0.23844	0.54061	0.19706	0.01586	0.00029	0	0	0	0	0	0	0	0	0	0	0	0
18.4	0	0	0.00765	0.23153	0.53779	0.2056	0.01723	0.0002	0	0	0	0	0	0	0	0	0	0	0	0
18.45	0	0	0.0074	0.2296	0.53899	0.20545	0.01835	0.00021	0	0	0	0	0	0	0	0	0	0	0	0
18.5	0	0	0.00639	0.22586	0.53821	0.21049	0.01878	0.00027	0	0	0	0	0	0	0	0	0	0	0	0
18.55	0	0	0.00639	0.22165	0.53648	0.21531	0.01984	0.00033	0	0	0	0	0	0	0	0	0	0	0	0
18.6	0	0	0.0058	0.21814	0.53405	0.2207	0.02091	0.0004	0	0	0	0	0	0	0	0	0	0	0	0
18.65	0	0	0.00508	0.21365	0.53237	0.22649	0.02201	0.0004	0	0	0	0	0	0	0	0	0	0	0	0
18.7	0	0	0.00502	0.20963	0.53224	0.22981	0.02294	0.00036	0	0	0	0	0	0	0	0	0	0	0	0
18.75	0	0	0.00498	0.2051	0.52861	0.23684	0.02398	0.00049	0	0	0	0	0	0	0	0	0	0	0	0
18.8	0	0	0.00512	0.2016	0.52523	0.24111	0.02648	0.00046	0	0	0	0	0	0	0	0	0	0	0	0
18.85	0	0	0.0046	0.19516	0.52506	0.24832	0.02635	0.00051	0	0	0	0	0	0	0	0	0	0	0	0
18.9	0	0	0.00459	0.19253	0.52293	0.25094	0.0284	0.0006	1e-05	0	0	0	0	0	0	0	0	0	0	0
18.95	0	0	0.00412	0.19061	0.51974	0.25527	0.02959	0.00067	0	0	0	0	0	0	0	0	0	0	0	0
19	0	0	0.00382	0.18758	0.51601	0.26062	0.0312	0.00076	1e-05	0	0	0	0	0	0	0	0	0	0	0
19.05	0	0	0.00351	0.18257	0.51504	0.26586	0.03233	0.00069	0	0	0	0	0	0	0	0	0	0	0	0
19.1	0	0	0.0038	0.17854	0.51106	0.27143	0.03447	0.0007	0	0	0	0	0	0	0	0	0	0	0	0
19.15	0	0	0.00345	0.17354	0.51041	0.27498	0.0365	0.00112	0	0	0	0	0	0	0	0	0	0	0	0
19.2	0	0	0.0033	0.17145	0.5032	0.28391	0.03739	0.00073	2e-05	0	0	0	0	0	0	0	0	0	0	0
19.25	0	0	0.00314	0.16709	0.50145	0.28791	0.03954	0.00087	0	0	0	0	0	0	0	0	0	0	0	0
19.3	0	0	0.0027	0.16231	0.50146	0.29197	0.04051	0.00105	0	0	0	0	0	0	0	0	0	0	0	0
19.35	0	0	0.00273	0.16069	0.49283	0.29952	0.04321	0.00102	0	0	0	0	0	0	0	0	0	0	0	0
19.4	0	0	0.003	0.1569	0.49134	0.3026	0.04485	0.00129	2e-05	0	0	0	0	0	0	0	0	0	0	0
19.45	0	0	0.00219	0.15234	0.4871	0.31065	0.04646	0.00124	2e-05	0	0	0	0	0	0	0	0	0	0	0
19.5	0	0	0.0022	0.14805	0.48757	0.31224	0.04855	0.00138	1e-05	0	0	0	0	0	0	0	0	0	0	0
19.55	0	0	0.00207	0.14446	0.4822	0.31935	0.05051	0.00141	0	0	0	0	0	0	0	0	0	0	0	0
19.6	0	0	0.00225	0.14199	0.47952	0.32354	0.05131	0.00139	0	0	0	0	0	0	0	0	0	0	0	0
19.65	0	0	0.00168	0.13895	0.47224	0.33034	0.05512	0.00165	2e-05	0	0	0	0	0	0	0	0	0	0	0
19.7	0	0	0.00195	0.13408	0.47295	0.33285	0.05649	0.00167	1e-05	0	0	0	0	0	0	0	0	0	0	0
19.75	0	0	0.00162	0.1308	0.46421	0.34312	0.05858	0.00166	1e-05	0	0	0	0	0	0	0	0	0	0	0
19.8	0	0	0.00147	0.12923	0.4605	0.34696	0.05971	0.0021	3e-05	0	0	0	0	0	0	0	0	0	0	0
19.85	0	0	0.00169	0.12562	0.45767	0.3505	0.06239	0.00212	1e-05	0	0	0	0	0	0	0	0	0	0	0
19.9	0	0	0.00137	0.12227	0.45363	0.35438	0.06589	0.00245	1e-05	0	0	0	0	0	0	0	0	0	0	0
19.95	0	0	0.00133	0.117	0.4514	0.36155	0.0661	0.00259	3e-05	0	0	0	0	0	0	0	0	0	0	0
20	0	0	0.00134	0.11508	0.44609	0.36472	0.06999	0.00276	2e-05	0	0	0	0	0	0	0	0	0	0	0
20.05	0	0	0.00116	0.11375	0.44008	0.37184	0.07034	0.0028	3e-05	0	0	0	0	0	0	0	0	0	0	0
20.1	0	0	0.00132	0.10902	0.43808	0.37443	0.07413	0.00299	3e-05	0	0	0	0	0	0	0	0	0	0	0
20.15	0	0	0.00111	0.10467	0.43524	0.38023	0.0755	0.0032	5e-05	0	0	0	0	0	0	0	0	0	0	0
20.2	0	0	0.00085	0.10247	0.42754	0.38676	0.07908	0.00328	2e-05	0	0	0	0	0	0	0	0	0	0	0
20.25	0	0	0.00099	0.10196	0.42248	0.39087	0.08012	0.00354	4e-05	0	0	0	0	0	0	0	0	0	0	0
20.3	0	0	0.00078	0.09976	0.41983	0.39126	0.08475	0.00357	5e-05	0	0	0	0	0	0	0	0	0	0	0
20.35	0	0	0.00064	0.09361	0.41417	0.40081	0.08659	0.00413	5e-05	0	0	0	0	0	0	0	0	0	0	0
20.4	0	0	0.00077	0.09392	0.40867	0.40257	0.08961	0.00439	7e-05	0	0	0	0	0	0	0	0	0	0	0
20.45	0	0	0.00065	0.08896	0.40165	0.41267	0.09156	0.00443	8e-05	0	0	0	0	0	0	0	0	0	0	0
20.5	0	0	0.00074	0.08622	0.40072	0.4127	0.09475	0.00484	3e-05	0	0	0	0	0	0	0	0	0	0	0
20.55	0	0	0.00071	0.0838	0.39866	0.41493	0.09677	0.00508	5e-05	0	0	0	0	0	0	0	0	0	0	0
20.6	0	0	0.00054	0.08054	0.38863	0.42335	0.10105	0.00584	5e-05	0	0	0	0	0	0	0	0	0	0	0
20.65	0	0	0.00058	0.07738	0.38871	0.42453	0.10296	0.00575	9e-05	0	0	0	0	0	0	0	0	0	0	0
20.7	0	0	0.00055	0.07567	0.38028	0.43093	0.10647	0.00601	9e-05	0	0	0	0	0	0	0	0	0	0	0
20.75	0	0	0.00047	0.07383	0.37701	0.43141	0.11053	0.00668	7e-05	0	0	0	0	0	0	0	0	0	0	0
20.8	0	0	0.0005	0.07014	0.37223	0.43683	0.11351	0.00666	0.00013	0	0	0	0	0	0	0	0	0	0	0
20.85	0	0	0.00043	0.06911	0.36617	0.4401	0.11652	0.00753	0.00014	0	0	0	0	0	0	0	0	0	0	0
20.9	0	0	0.00042	0.06556	0.36221	0.44403	0.11929	0.00841	8e-05	0	0	0	0	0	0	0	0	0	0	0
20.95	0	0	0.00054	0.06345	0.35922	0.44661	0.12167	0.00835	0.00016	0	0	0	0	0	0	0	0	0	0	0
21	0	0	0.00047	0.06247	0.35426	0.44844	0.12537	0.0088	0.00019	0	0	0	0	0	0	0	0	0	0	0
21.05	0	0	0.00032	0.05861	0.35087	0.45374	0.12701	0.0093	0.00014	1e-05	0	0	0	0	0	0	0	0	0	0
21.1	0	0	0.00032	0.05722	0.34363	0.457	0.1317	0.01003	0.0001	0	0	0	0	0	0	0	0	0	0	0
21.15	0	0	0.00026	0.05497	0.33839	0.46072	0.13523	0.01028	0.00015	0	0	0	0	0	0	0	0	0	0	0
21.2	0	0	0.00031	0.05246	0.33428	0.46403	0.1372	0.0115	0.00022	0	0	0	0	0	0	0	0	0	0	0
21.25	0	0	0.00026	0.05154	0.32919	0.46479	0.14239	0.01163	0.0002	0	0	0	0	0	0	0	0	0	0	0
21.3	0	0	0.00023	0.05057	0.32377	0.466	0.147	0.01226	0.00017	0	0	0	0	0	0	0	0	0	0	0
21.35	0	0	0.00022	0.04678	0.32114	0.46638	0.15165	0.01351	0.00032	0	0	0	0	0	0	0	0	0	0	0
21.4	0	0	0.00026	0.04722	0.3157	0.46888	0.15442	0.01313	0.00039	0	0	0	0	0	0	0	0	0	0	0
21.45	0	0	0.00022	0.04312	0.30765	0.47489	0.15963	0.01426	0.00023	0	0	0	0	0	0	0	0	0	0	0
21.5	0	0	0.00019	0.04363	0.30348	0.47449	0.16234	0.01568	0.00019	0	0	0	0	0	0	0	0	0	0	0
21.55	0	0	0.00032	0.03997	0.30092	0.47697	0.16592	0.01554	0.00035	1e-05	0	0	0	0	0	0	0	0	0	0
21.6	0	0	0.00016	0.04007	0.294	0.4778	0.1706	0.017	0.00036	1e-05	0	0	0	0	0	0	0	0	0	0
21.65	0	0	0.00016	0.03851	0.29071	0.47991	0.17264	0.01767	0.0004	0	0	0	0	0	0	0	0	0	0	0
21.7	0	0	0.00021	0.03564	0.28526	0.48295	0.1771	0.01843	0.00041	0	0	0	0	0	0	0	0	0	0	0
21.75	0	0	0.00017	0.03461	0.28136	0.48288	0.18166	0.01889	0.00043	0	0	0	0	0	0	0	0	0	0	0
21.8	0	0	0.00017	0.03322	0.27657	0.48302	0.18676	0.01983	0.00043	0	0	0	0	0	0	0	0	0	0	0
21.85	0	0	0.0001	0.03205	0.27284	0.48218	0.19178	0.02057	0.00048	0	0	0	0	0	0	0	0	0	0	0
21.9	0	0	8e-05	0.03119	0.26606	0.48579	0.1934	0.02293	0.00055	0	0	0	0	0	0	0	0	0	0	0
21.95	0	0	0.00015	0.02862	0.26391	0.48408	0.19903	0.0235	0.00071	0	0	0	0	0	0	0	0	0	0	0
22	0	0	0.0001	0.0277	0.25702	0.48863	0.2016	0.02442	0.00053	0	0	0	0	0	0	0	0	0	0	0
22.05	0	0	7e-05	0.02803	0.25344	0.48483	0.20703	0.02572	0.00087	1e-05	0	0	0	0	0	0	0	0	0	0
22.1	0	0	0.0001	0.02597	0.25093	0.48189	0.21341	0.027	0.0007	0	0	0	0	0	0	0	0	0	0	0
22.15	0	0	7e-05	0.02475	0.24604	0.48509	0.21512	0.0282	0.00072	1e-05	0	0	0	0	0	0	0	0	0	0
22.2	0	0	6e-05	0.02439	0.24055	0.48444	0.22043	0.02936	0.00077	0	0	0	0	0	0	0	0	0	0	0
22.25	0	0	6e-05	0.02199	0.23602	0.48434	0.2272	0.02963	0.00076	0	0	0	0	0	0	0	0	0	0	0
22.3	0	0	4e-05	0.02121	0.2338	0.48148	0.23083	0.03175	0.00089	0	0	0	0	0	0	0	0	0	0	0
22.35	0	0	7e-05	0.02068	0.22923	0.48148	0.23527	0.03224	0.00101	2e-05	0	0	0	0	0	0	0	0	0	0
22.4	0	0	9e-05	0.01856	0.22419	0.48355	0.23871	0.03373	0.00116	1e-05	0	0	0	0	0	0	0	0	0	0
22.45	0	0	9e-05	0.01816	0.22096	0.48209	0.24252	0.03517	0.001	1e-05	0	0	0	0	0	0	0	0	0	0
22.5	0	0	5e-05	0.01745	0.21756	0.47977	0.24721	0.03658	0.00138	0	0	0	0	0	0	0	0	0	0	0
22.55	0	0	6e-05	0.01767	0.21021	0.47957	0.25259	0.03831	0.00158	1e-05	0	0	0	0	0	0	0	0	0	0
22.6	0	0	3e-05	0.01594	0.20886	0.4793	0.256	0.03852	0.00134	1e-05	0	0	0	0	0	0	0	0	0	0
22.65	0	0	2e-05	0.01462	0.20516	0.47716	0.26066	0.04083	0.00154	1e-05	0	0	0	0	0	0	0	0	0	0
22.7	0	0	3e-05	0.01398	0.19923	0.47586	0.26652	0.04252	0.00185	1e-05	0	0	0	0	0	0	0	0	0	0
22.75	0	0	6e-05	0.01385	0.19505	0.47264	0.27305	0.04353	0.0018	2e-05	0	0	0	0	0	0	0	0	0	0
22.8	0	0	4e-05	0.01289	0.19211	0.47264	0.27543	0.04519	0.00167	3e-05	0	0	0	0	0	0	0	0	0	0
22.85	0	0	3e-05	0.0129	0.1887	0.46981	0.27947	0.04727	0.00181	1e-05	0	0	0	0	0	0	0	0	0	0
22.9	0	0	3e-05	0.01168	0.18709	0.46733	0.2819	0.04973	0.00222	2e-05	0	0	0	0	0	0	0	0	0	0
22.95	0	0	2e-05	0.01111	0.18298	0.46499	0.28788	0.05077	0.00219	6e-05	0	0	0	0	0	0	0	0	0	0
23	0	0	2e-05	0.01024	0.17784	0.46269	0.29382	0.05289	0.00245	5e-05	0	0	0	0	0	0	0	0	0	0
23.05	0	0	2e-05	0.00954	0.1716	0.46203	0.29887	0.05535	0.00255	4e-05	0	0	0	0	0	0	0	0	0	0
23.1	0	0	3e-05	0.00944	0.17041	0.45702	0.30369	0.05676	0.00263	2e-05	0	0	0	0	0	0	0	0	0	0
23.15	0	0	5e-05	0.00886	0.16567	0.45603	0.30833	0.05803	0.00301	2e-05	0	0	0	0	0	0	0	0	0	0
23.2	0	0	4e-05	0.00828	0.16209	0.45316	0.31332	0.05993	0.00314	4e-05	0	0	0	0	0	0	0	0	0	0
23.25	0	0	0	0.00767	0.15869	0.45169	0.31584	0.0629	0.00311	0.0001	0	0	0	0	0	0	0	0	0	0
23.3	0	0	4e-05	0.00756	0.15466	0.44803	0.3221	0.06394	0.00363	4e-05	0	0	0	0	0	0	0	0	0	0
23.35	0	0	2e-05	0.00684	0.15356	0.44588	0.32498	0.06538	0.00329	5e-05	0	0	0	0	0	0	0	0	0	0
23.4	0	0	1e-05	0.00683	0.14804	0.44265	0.33044	0.06816	0.0038	7e-05	0	0	0	0	0	0	0	0	0	0
23.45	0	0	2e-05	0.00595	0.14344	0.44096	0.33517	0.07045	0.00395	6e-05	0	0	0	0	0	0	0	0	0	0
23.5	0	0	0	0.00581	0.14254	0.43591	0.3372	0.074	0.00445	9e-05	0	0	0	0	0	0	0	0	0	0
23.55	0	0	2e-05	0.0056	0.13886	0.43431	0.34151	0.07513	0.00452	5e-05	0	0	0	0	0	0	0	0	0	0
23.6	0	0	1e-05	0.00542	0.13698	0.42836	0.34612	0.07802	0.00506	3e-05	0	0	0	0	0	0	0	0	0	0
23.65	0	0	1e-05	0.00517	0.13247	0.42736	0.35043	0.07936	0.00511	9e-05	0	0	0	0	0	0	0	0	0	0
23.7	0	0	0	0.0045	0.12828	0.42074	0.35862	0.08237	0.00542	7e-05	0	0	0	0	0	0	0	0	0	0
23.75	0	0	2e-05	0.00465	0.12717	0.41969	0.35778	0.08498	0.00563	8e-05	0	0	0	0	0	0	0	0	0	0
23.8	0	0	1e-05	0.00429	0.12343	0.41312	0.36586	0.08709	0.00617	3e-05	0	0	0	0	0	0	0	0	0	0
23.85	0	0	2e-05	0.00389	0.1211	0.41459	0.36557	0.0885	0.00622	0.00011	0	0	0	0	0	0	0	0	0	0
23.9	0	0	0	0.00375	0.11719	0.4072	0.37119	0.09402	0.00657	8e-05	0	0	0	0	0	0	0	0	0	0
23.95	0	0	0	0.00336	0.1142	0.40381	0.37644	0.09508	0.00696	0.00015	0	0	0	0	0	0	0	0	0	0
24	0	0	0	0.00334	0.11303	0.40055	0.37936	0.09656	0.00705	0.00011	0	0	0	0	0	0	0	0	0	0
24.05	0	0	0	0.00283	0.10826	0.39958	0.38066	0.10091	0.00756	0.0002	0	0	0	0	0	0	0	0	0	0
24.1	0	0	0	0.00275	0.10758	0.39283	0.38458	0.10362	0.00846	0.00018	0	0	0	0	0	0	0	0	0	0
24.15	0	0	0	0.00282	0.10222	0.38744	0.39167	0.10677	0.00892	0.00016	0	0	0	0	0	0	0	0	0	0
24.2	0	0	0	0.00248	0.10144	0.38329	0.39519	0.10761	0.00985	0.00014	0	0	0	0	0	0	0	0	0	0
24.25	0	0	1e-05	0.00237	0.09705	0.38264	0.39547	0.11304	0.00924	0.00018	0	0	0	0	0	0	0	0	0	0
24.3	0	0	0	0.00214	0.09458	0.37727	0.40008	0.11505	0.01065	0.00023	0	0	0	0	0	0	0	0	0	0
24.35	0	0	1e-05	0.00179	0.09376	0.37651	0.40021	0.11717	0.01039	0.00016	0	0	0	0	0	0	0	0	0	0
24.4	0	0	0	0.00204	0.08877	0.37075	0.40871	0.11874	0.01077	0.00022	0	0	0	0	0	0	0	0	0	0
24.45	0	0	2e-05	0.00168	0.08826	0.36898	0.40676	0.1232	0.01093	0.00016	1e-05	0	0	0	0	0	0	0	0	0
24.5	0	0	0	0.00184	0.08544	0.3637	0.4093	0.12696	0.01242	0.00034	0	0	0	0	0	0	0	0	0	0
24.55	0	0	0	0.00157	0.0831	0.35888	0.41348	0.12975	0.01286	0.00035	1e-05	0	0	0	0	0	0	0	0	0
24.6	0	0	0	0.00149	0.08158	0.35216	0.41788	0.13364	0.01296	0.00027	2e-05	0	0	0	0	0	0	0	0	0
24.65	0	0	0	0.0016	0.08008	0.3509	0.41901	0.13511	0.01293	0.00036	1e-05	0	0	0	0	0	0	0	0	0
24.7	0	0	0	0.00141	0.07681	0.34345	0.42198	0.1413	0.01458	0.00047	0	0	0	0	0	0	0	0	0	0
24.75	0	0	0	0.00138	0.07323	0.34188	0.42272	0.1445	0.01592	0.00036	1e-05	0	0	0	0	0	0	0	0	0
24.8	0	0	0	0.00119	0.07273	0.33834	0.42434	0.14728	0.01565	0.00047	0	0	0	0	0	0	0	0	0	0
24.85	0	0	0	0.00117	0.07032	0.33369	0.42711	0.1508	0.01644	0.00047	0	0	0	0	0	0	0	0	0	0
24.9	0	0	0	0.00097	0.0677	0.32979	0.43168	0.15218	0.01715	0.00053	0	0	0	0	0	0	0	0	0	0
24.95	0	0	0	0.00099	0.06782	0.32532	0.42895	0.15795	0.01829	0.00068	0	0	0	0	0	0	0	0	0	0
25	0	0	0	0.00091	0.06444	0.32294	0.43329	0.15845	0.01936	0.0006	1e-05	0	0	0	0	0	0	0	0	0
25.05	0	0	0	0.001	0.06238	0.31388	0.4371	0.1643	0.02071	0.00062	1e-05	0	0	0	0	0	0	0	0	0
25.1	0	0	0	0.00087	0.06117	0.31541	0.43517	0.16589	0.02085	0.00063	1e-05	0	0	0	0	0	0	0	0	0
25.15	0	0	1e-05	0.00077	0.05765	0.30803	0.43888	0.17247	0.02142	0.00076	1e-05	0	0	0	0	0	0	0	0	0
25.2	0	0	0	0.00074	0.05782	0.30645	0.43702	0.17385	0.0233	0.00082	0	0	0	0	0	0	0	0	0	0
25.25	0	0	0	0.0006	0.05571	0.29927	0.44245	0.17739	0.02378	0.00079	1e-05	0	0	0	0	0	0	0	0	0
25.3	0	0	0	0.00075	0.05558	0.29488	0.44259	0.18053	0.02471	0.00096	0	0	0	0	0	0	0	0	0	0
25.35	0	0	0	0.00061	0.05154	0.29211	0.44349	0.18597	0.02544	0.00084	0	0	0	0	0	0	0	0	0	0
25.4	0	0	0	0.00065	0.04953	0.28959	0.44286	0.18985	0.02653	0.00095	4e-05	0	0	0	0	0	0	0	0	0
25.45	0	0	0	0.00048	0.04926	0.28406	0.44515	0.19405	0.02585	0.00113	2e-05	0	0	0	0	0	0	0	0	0
25.5	0	0	0	0.00059	0.04779	0.2776	0.44726	0.19659	0.02903	0.00113	1e-05	0	0	0	0	0	0	0	0	0
25.55	0	0	0	0.00045	0.04599	0.27371	0.44843	0.20121	0.02903	0.00116	2e-05	0	0	0	0	0	0	0	0	0
25.6	0	0	0	0.00042	0.04447	0.26844	0.44889	0.20517	0.03129	0.00129	3e-05	0	0	0	0	0	0	0	0	0
25.65	0	0	0	0.00036	0.04144	0.26986	0.4442	0.21015	0.03246	0.00152	1e-05	0	0	0	0	0	0	0	0	0
25.7	0	0	0	0.00034	0.04103	0.26519	0.44494	0.21389	0.03295	0.00165	1e-05	0	0	0	0	0	0	0	0	0
25.75	0	0	0	0.00038	0.03997	0.25762	0.44979	0.21666	0.03402	0.00155	1e-05	0	0	0	0	0	0	0	0	0
25.8	0	0	0	0.00031	0.03915	0.25584	0.44807	0.21883	0.03608	0.00171	1e-05	0	0	0	0	0	0	0	0	0
25.85	0	0	0	0.00027	0.03722	0.25064	0.45007	0.22394	0.03611	0.0017	5e-05	0	0	0	0	0	0	0	0	0
25.9	0	0	0	0.00032	0.03655	0.24674	0.44486	0.23154	0.03786	0.00213	0	0	0	0	0	0	0	0	0	0
25.95	0	0	0	0.00031	0.03461	0.24503	0.44573	0.23351	0.03896	0.00182	3e-05	0	0	0	0	0	0	0	0	0
26	0	0	0	0.00038	0.03312	0.2416	0.44716	0.23546	0.04046	0.00181	1e-05	0	0	0	0	0	0	0	0	0
26.05	0	0	0	0.00029	0.0333	0.23502	0.44577	0.2415	0.04177	0.00231	4e-05	0	0	0	0	0	0	0	0	0
26.1	0	0	0	0.00021	0.03168	0.23022	0.4472	0.24423	0.04398	0.00244	4e-05	0	0	0	0	0	0	0	0	0
26.15	0	0	0	0.00017	0.03116	0.23012	0.44487	0.24571	0.04557	0.00237	3e-05	0	0	0	0	0	0	0	0	0
26.2	0	0	0	0.00027	0.02863	0.22457	0.44395	0.25273	0.04716	0.00267	2e-05	0	0	0	0	0	0	0	0	0
26.25	0	0	0	0.00026	0.02746	0.22283	0.44172	0.25605	0.04881	0.00284	3e-05	0	0	0	0	0	0	0	0	0
26.3	0	0	0	0.00023	0.02713	0.22034	0.44228	0.25772	0.04875	0.00347	8e-05	0	0	0	0	0	0	0	0	0
26.35	0	0	0	0.00015	0.02638	0.21175	0.44096	0.26461	0.0529	0.0032	5e-05	0	0	0	0	0	0	0	0	0
26.4	0	0	0	0.00019	0.02581	0.20996	0.44115	0.26667	0.05277	0.00337	8e-05	0	0	0	0	0	0	0	0	0
26.45	0	0	0	0.00016	0.02455	0.20605	0.43853	0.27226	0.05469	0.00368	8e-05	0	0	0	0	0	0	0	0	0
26.5	0	0	0	0.00013	0.02269	0.20314	0.43623	0.27623	0.05765	0.00379	0.00014	0	0	0	0	0	0	0	0	0
26.55	0	0	0	0.00013	0.0225	0.1984	0.43887	0.2777	0.05817	0.00417	6e-05	0	0	0	0	0	0	0	0	0
26.6	0	0	0	0.00013	0.02129	0.19627	0.43432	0.2834	0.06019	0.00433	7e-05	0	0	0	0	0	0	0	0	0
26.65	0	0	0	0.0001	0.02064	0.19079	0.43516	0.28657	0.06232	0.00439	3e-05	0	0	0	0	0	0	0	0	0
26.7	0	0	0	0.0001	0.02	0.18659	0.43695	0.28867	0.063	0.0046	9e-05	0	0	0	0	0	0	0	0	0
26.75	0	0	0	6e-05	0.01953	0.18595	0.42889	0.29428	0.06628	0.00492	9e-05	0	0	0	0	0	0	0	0	0
26.8	0	0	0	9e-05	0.01839	0.18014	0.4277	0.30024	0.068	0.00527	0.00017	0	0	0	0	0	0	0	0	0
26.85	0	0	0	7e-05	0.01778	0.1788	0.42624	0.30115	0.071	0.00489	7e-05	0	0	0	0	0	0	0	0	0
26.9	0	0	0	0.00014	0.01765	0.17387	0.4225	0.30757	0.07247	0.00566	0.00014	0	0	0	0	0	0	0	0	0
26.95	0	0	0	9e-05	0.01609	0.17231	0.4231	0.3088	0.07347	0.00589	0.00025	0	0	0	0	0	0	0	0	0
27	0	0	0	7e-05	0.0162	0.16794	0.41792	0.31545	0.07618	0.00606	0.00018	0	0	0	0	0	0	0	0	0
27.05	0	0	0	6e-05	0.01539	0.16329	0.41814	0.31889	0.07734	0.00682	7e-05	0	0	0	0	0	0	0	0	0
27.1	0	0	0	0.00012	0.01428	0.16232	0.41651	0.3203	0.07905	0.00718	0.00024	0	0	0	0	0	0	0	0	0
27.15	0	0	0	4e-05	0.01343	0.15912	0.41347	0.32334	0.08347	0.00698	0.00015	0	0	0	0	0	0	0	0	0
27.2	0	0	0	9e-05	0.01316	0.15334	0.41173	0.32716	0.08661	0.00768	0.00023	0	0	0	0	0	0	0	0	0
27.25	0	0	0	6e-05	0.01268	0.15339	0.40796	0.33049	0.08675	0.00844	0.00022	1e-05	0	0	0	0	0	0	0	0
27.3	0	0	0	2e-05	0.01245	0.15055	0.40604	0.33375	0.08846	0.00842	0.00031	0	0	0	0	0	0	0	0	0
27.35	0	0	0	3e-05	0.01205	0.14516	0.40331	0.3396	0.09062	0.00903	0.00019	1e-05	0	0	0	0	0	0	0	0
27.4	0	0	0	3e-05	0.01093	0.14215	0.40202	0.34113	0.0945	0.00896	0.00028	0	0	0	0	0	0	0	0	0
27.45	0	0	0	1e-05	0.01096	0.14246	0.39862	0.34175	0.09631	0.00961	0.00028	0	0	0	0	0	0	0	0	0
27.5	0	0	0	4e-05	0.01066	0.13743	0.39467	0.34808	0.09865	0.01012	0.00034	1e-05	0	0	0	0	0	0	0	0
27.55	0	0	0	5e-05	0.01022	0.13309	0.39196	0.3528	0.10175	0.00978	0.00035	0	0	0	0	0	0	0	0	0
27.6	0	0	0	6e-05	0.00916	0.13054	0.39277	0.35411	0.10213	0.01086	0.00037	0	0	0	0	0	0	0	0	0
27.65	0	0	0	5e-05	0.00885	0.1307	0.38553	0.35707	0.10592	0.01154	0.00034	0	0	0	0	0	0	0	0	0
27.7	0	0	0	5e-05	0.00839	0.12545	0.38317	0.36175	0.10976	0.01102	0.00041	0	0	0	0	0	0	0	0	0
27.75	0	0	0	3e-05	0.00821	0.12244	0.38165	0.36383	0.11111	0.0124	0.00031	2e-05	0	0	0	0	0	0	0	0
27.8	0	0	0	3e-05	0.00743	0.12061	0.37665	0.36698	0.11529	0.01262	0.00039	0	0	0	0	0	0	0	0	0
27.85	0	0	0	2e-05	0.00756	0.11837	0.37641	0.36615	0.11765	0.01329	0.00054	1e-05	0	0	0	0	0	0	0	0
27.9	0	0	0	2e-05	0.00745	0.11632	0.37019	0.37035	0.12063	0.0146	0.00043	1e-05	0	0	0	0	0	0	0	0
27.95	0	0	0	2e-05	0.00727	0.11061	0.36915	0.37354	0.12437	0.01453	0.00051	0	0	0	0	0	0	0	0	0
28	0	0	0	1e-05	0.00649	0.1135	0.36291	0.37637	0.12472	0.01546	0.00053	1e-05	0	0	0	0	0	0	0	0
28.05	0	0	0	4e-05	0.00608	0.10627	0.35941	0.383	0.12897	0.0157	0.00052	1e-05	0	0	0	0	0	0	0	0
28.1	0	0	0	2e-05	0.00581	0.10648	0.35719	0.3821	0.13163	0.01618	0.00058	1e-05	0	0	0	0	0	0	0	0
28.15	0	0	0	3e-05	0.00536	0.10214	0.35597	0.3853	0.13373	0.01678	0.00069	0	0	0	0	0	0	0	0	0
28.2	0	0	0	5e-05	0.00543	0.09988	0.35143	0.38547	0.13928	0.01759	0.00086	1e-05	0	0	0	0	0	0	0	0
28.25	0	0	0	3e-05	0.00501	0.09727	0.34966	0.39051	0.13893	0.01771	0.00086	2e-05	0	0	0	0	0	0	0	0
28.3	0	0	0	0	0.0049	0.09588	0.34712	0.38981	0.1432	0.01846	0.00063	0	0	0	0	0	0	0	0	0
28.35	0	0	0	2e-05	0.00465	0.09303	0.34113	0.39361	0.1464	0.02029	0.00084	3e-05	0	0	0	0	0	0	0	0
28.4	0	0	0	2e-05	0.00437	0.09126	0.33978	0.39424	0.14846	0.02098	0.00087	2e-05	0	0	0	0	0	0	0	0
28.45	0	0	0	0	0.00428	0.09032	0.33605	0.3939	0.15326	0.02109	0.00108	2e-05	0	0	0	0	0	0	0	0
28.5	0	0	0	0	0.00444	0.0878	0.33035	0.39764	0.15666	0.02199	0.00111	1e-05	0	0	0	0	0	0	0	0
28.55	0	0	0	0	0.00374	0.08468	0.3281	0.40121	0.15864	0.02264	0.00094	5e-05	0	0	0	0	0	0	0	0
28.6	0	0	0	4e-05	0.00344	0.08289	0.32225	0.40328	0.16336	0.02364	0.00109	1e-05	0	0	0	0	0	0	0	0
28.65	0	0	0	3e-05	0.00337	0.08118	0.31934	0.40587	0.16431	0.02464	0.00124	2e-05	0	0	0	0	0	0	0	0
28.7	0	0	0	2e-05	0.00319	0.07774	0.31649	0.40609	0.1693	0.02593	0.00117	7e-05	0	0	0	0	0	0	0	0
28.75	0	0	0	0	0.00321	0.07548	0.31547	0.40433	0.17386	0.0262	0.00143	2e-05	0	0	0	0	0	0	0	0
28.8	0	0	0	0	0.00316	0.07565	0.30959	0.40655	0.17568	0.02798	0.00137	2e-05	0	0	0	0	0	0	0	0
28.85	0	0	0	0	0.00279	0.07282	0.30528	0.4075	0.18167	0.02839	0.0015	5e-05	0	0	0	0	0	0	0	0
28.9	0	0	0	1e-05	0.00295	0.07167	0.30159	0.41005	0.18247	0.02949	0.00175	2e-05	0	0	0	0	0	0	0	0
28.95	0	0	0	1e-05	0.00257	0.06813	0.30092	0.41408	0.18246	0.03006	0.00173	4e-05	0	0	0	0	0	0	0	0
29	0	0	0	0	0.00236	0.06687	0.29619	0.41448	0.18698	0.03116	0.00194	2e-05	0	0	0	0	0	0	0	0
29.05	0	0	0	0	0.0024	0.06639	0.28918	0.41488	0.19199	0.03314	0.002	2e-05	0	0	0	0	0	0	0	0
29.1	0	0	0	0	0.00187	0.06271	0.28922	0.41482	0.1955	0.03383	0.00203	2e-05	0	0	0	0	0	0	0	0
29.15	0	0	0	1e-05	0.00211	0.06212	0.2873	0.41263	0.19799	0.03578	0.002	5e-05	1e-05	0	0	0	0	0	0	0
29.2	0	0	0	2e-05	0.00191	0.06027	0.28054	0.41315	0.20524	0.03649	0.00233	5e-05	0	0	0	0	0	0	0	0
29.25	0	0	0	0	0.00186	0.05869	0.2779	0.4157	0.20684	0.0365	0.00247	4e-05	0	0	0	0	0	0	0	0
29.3	0	0	0	0	0.00191	0.05581	0.27388	0.41591	0.21167	0.03821	0.00258	3e-05	0	0	0	0	0	0	0	0
29.35	0	0	0	0	0.00146	0.05494	0.27125	0.41726	0.21269	0.03993	0.00245	2e-05	0	0	0	0	0	0	0	0
29.4	0	0	0	0	0.00137	0.05405	0.26719	0.41766	0.21683	0.04043	0.00246	1e-05	0	0	0	0	0	0	0	0
29.45	0	0	0	0	0.00145	0.05183	0.26628	0.41588	0.21788	0.04379	0.00278	0.00011	0	0	0	0	0	0	0	0
29.5	0	0	0	0	0.00126	0.05055	0.26162	0.41842	0.22119	0.04397	0.00289	9e-05	1e-05	0	0	0	0	0	0	0
29.55	0	0	0	0	0.00126	0.04946	0.2571	0.41718	0.22678	0.0452	0.00291	0.00011	0	0	0	0	0	0	0	0
29.6	0	0	0	0	0.00124	0.04734	0.25335	0.41905	0.23042	0.0453	0.00326	4e-05	0	0	0	0	0	0	0	0
29.65	0	0	0	0	0.00112	0.04559	0.24953	0.41962	0.23262	0.04786	0.00356	0.0001	0	0	0	0	0	0	0	0
29.7	0	0	0	0	0.00104	0.04564	0.24482	0.41988	0.2365	0.0482	0.00387	5e-05	0	0	0	0	0	0	0	0
29.75	0	0	0	1e-05	0.00101	0.04375	0.24102	0.41719	0.24137	0.0514	0.00413	0.00012	0	0	0	0	0	0	0	0
29.8	0	0	0	0	0.00085	0.04277	0.23921	0.41637	0.24428	0.05205	0.00435	0.00012	0	0	0	0	0	0	0	0
29.85	0	0	0	0	0.00101	0.04122	0.23607	0.41611	0.24849	0.05266	0.00431	0.00013	0	0	0	0	0	0	0	0
29.9	0	0	0	0	0.00075	0.04124	0.22914	0.41937	0.25059	0.05453	0.00423	0.00015	0	0	0	0	0	0	0	0
29.95	0	0	0	0	0.00085	0.03933	0.22849	0.41229	0.25549	0.05852	0.00485	0.00018	0	0	0	0	0	0	0	0
30	0	0	0	0	0.00088	0.03761	0.22469	0.41175	0.25968	0.06029	0.005	0.0001	0	0	0	0	0	0	0	0
30.05	0	0	0	0	0.00086	0.03662	0.2216	0.41589	0.25882	0.06099	0.00506	0.00016	0	0	0	0	0	0	0	0
30.1	0	0	0	1e-05	0.00075	0.03475	0.21746	0.41293	0.26551	0.06282	0.00566	0.00011	0	0	0	0	0	0	0	0
30.15	0	0	0	0	0.00064	0.03479	0.21475	0.41388	0.26747	0.06262	0.00573	0.00012	0	0	0	0	0	0	0	0
30.2	0	0	0	0	0.00057	0.03334	0.21178	0.41061	0.27171	0.06598	0.00585	0.00015	1e-05	0	0	0	0	0	0	0
30.25	0	0	0	1e-05	0.00057	0.03297	0.20675	0.41014	0.27616	0.06671	0.00653	0.00016	0	0	0	0	0	0	0	0
30.3	0	0	0	1e-05	0.00049	0.03226	0.20489	0.40619	0.27898	0.07036	0.00653	0.00028	1e-05	0	0	0	0	0	0	0
30.35	0	0	0	0	0.00055	0.03053	0.20152	0.40759	0.28104	0.07162	0.00702	0.00013	0	0	0	0	0	0	0	0
30.4	0	0	0	0	0.00048	0.02887	0.19765	0.4105	0.28323	0.07236	0.00665	0.00026	0	0	0	0	0	0	0	0
30.45	0	0	0	0	0.00058	0.0294	0.19301	0.40582	0.28817	0.07543	0.00736	0.00023	0	0	0	0	0	0	0	0
30.5	0	0	0	0	0.0004	0.02707	0.19181	0.40279	0.2926	0.07719	0.00784	0.0003	0	0	0	0	0	0	0	0
30.55	0	0	0	0	0.0005	0.02576	0.18839	0.40248	0.29536	0.07911	0.00815	0.00024	1e-05	0	0	0	0	0	0	0
30.6	0	0	0	1e-05	0.0004	0.02556	0.18668	0.39855	0.29685	0.08272	0.00887	0.00036	0	0	0	0	0	0	0	0
30.65	0	0	0	0	0.00038	0.02562	0.1827	0.39769	0.30017	0.08374	0.00935	0.00035	0	0	0	0	0	0	0	0
30.7	0	0	0	0	0.00041	0.02444	0.18062	0.39576	0.3029	0.08621	0.00927	0.00039	0	0	0	0	0	0	0	0
30.75	0	0	0	0	0.00036	0.0232	0.1771	0.39358	0.30756	0.08796	0.00981	0.00041	2e-05	0	0	0	0	0	0	0
30.8	0	0	0	0	0.0003	0.02357	0.17016	0.39577	0.31056	0.08963	0.0096	0.00041	0	0	0	0	0	0	0	0
30.85	0	0	0	0	0.00028	0.02235	0.17329	0.38816	0.31334	0.09147	0.01053	0.00058	0	0	0	0	0	0	0	0
30.9	0	0	0	0	0.0003	0.0217	0.16643	0.38953	0.31462	0.09633	0.01059	0.0005	0	0	0	0	0	0	0	0
30.95	0	0	0	0	0.00027	0.02052	0.16592	0.38471	0.31832	0.09895	0.01084	0.00044	3e-05	0	0	0	0	0	0	0
31	0	0	0	0	0.00023	0.01952	0.16132	0.38319	0.32366	0.09917	0.01231	0.00059	1e-05	0	0	0	0	0	0	0
31.05	0	0	0	0	0.00019	0.02022	0.15565	0.38302	0.3274	0.10006	0.01279	0.00065	2e-05	0	0	0	0	0	0	0
31.1	0	0	0	0	0.00023	0.01788	0.15471	0.38227	0.32789	0.10252	0.01395	0.00055	0	0	0	0	0	0	0	0
31.15	0	0	0	1e-05	0.00017	0.01798	0.15305	0.37916	0.32998	0.10516	0.01395	0.00054	0	0	0	0	0	0	0	0
31.2	0	0	0	0	0.00022	0.01769	0.14825	0.37619	0.33368	0.10948	0.01371	0.00077	1e-05	0	0	0	0	0	0	0
31.25	0	0	0	0	0.00014	0.01716	0.14909	0.3735	0.33339	0.11151	0.01448	0.00068	5e-05	0	0	0	0	0	0	0
31.3	0	0	0	0	0.00017	0.01561	0.14467	0.373	0.33821	0.11306	0.01459	0.00069	0	0	0	0	0	0	0	0
31.35	0	0	0	0	0.00018	0.01583	0.13972	0.36685	0.34534	0.11589	0.01545	0.00073	1e-05	0	0	0	0	0	0	0
31.4	0	0	0	0	0.00017	0.01555	0.13691	0.36542	0.34705	0.1183	0.01577	0.00083	0	0	0	0	0	0	0	0
31.45	0	0	0	0	0.00021	0.01472	0.13428	0.36405	0.34511	0.12317	0.01764	0.00079	2e-05	1e-05	0	0	0	0	0	0
31.5	0	0	0	0	0.00016	0.01417	0.13444	0.36082	0.34864	0.12334	0.01759	0.00081	3e-05	0	0	0	0	0	0	0
31.55	0	0	0	0	0.00012	0.01363	0.13024	0.36045	0.34817	0.12818	0.01824	0.00096	1e-05	0	0	0	0	0	0	0
31.6	0	0	0	0	9e-05	0.0132	0.1277	0.35763	0.35442	0.12796	0.0181	0.00086	4e-05	0	0	0	0	0	0	0
31.65	0	0	0	0	0.0001	0.01233	0.12526	0.35608	0.35491	0.13128	0.01906	0.00097	1e-05	0	0	0	0	0	0	0
31.7	0	0	0	0	7e-05	0.01144	0.12161	0.35106	0.35943	0.13493	0.02027	0.00119	0	0	0	0	0	0	0	0
31.75	0	0	0	0	5e-05	0.01109	0.12045	0.35044	0.3596	0.13649	0.02073	0.00114	1e-05	0	0	0	0	0	0	0
31.8	0	0	0	0	8e-05	0.01103	0.11858	0.34409	0.36322	0.13984	0.02186	0.00125	5e-05	0	0	0	0	0	0	0
31.85	0	0	0	0	0.00012	0.01028	0.11261	0.34506	0.36628	0.14207	0.0223	0.00125	3e-05	0	0	0	0	0	0	0
31.9	0	0	0	0	0.00012	0.01002	0.11303	0.33699	0.36986	0.14526	0.02326	0.00144	2e-05	0	0	0	0	0	0	0
31.95	0	0	0	0	5e-05	0.00979	0.11167	0.33587	0.37073	0.14723	0.02318	0.00143	5e-05	0	0	0	0	0	0	0
32	0	0	0	0	8e-05	0.01014	0.10877	0.33418	0.36928	0.15142	0.0244	0.00164	9e-05	0	0	0	0	0	0	0
32.05	0	0	0	0	4e-05	0.00884	0.10618	0.33295	0.37086	0.15448	0.02507	0.00155	3e-05	0	0	0	0	0	0	0
32.1	0	0	0	0	3e-05	0.00866	0.10467	0.32771	0.37191	0.15873	0.02657	0.0017	2e-05	0	0	0	0	0	0	0
32.15	0	0	0	0	9e-05	0.00845	0.1026	0.32269	0.37582	0.16118	0.02758	0.00157	2e-05	0	0	0	0	0	0	0
32.2	0	0	0	0	4e-05	0.008	0.09748	0.32115	0.37934	0.16407	0.0281	0.00178	4e-05	0	0	0	0	0	0	0
32.25	0	0	0	0	5e-05	0.00788	0.09603	0.32086	0.37704	0.1665	0.02943	0.00216	5e-05	0	0	0	0	0	0	0
32.3	0	0	0	0	3e-05	0.00743	0.09518	0.3174	0.37774	0.16996	0.03015	0.00205	6e-05	0	0	0	0	0	0	0
32.35	0	0	0	0	3e-05	0.00701	0.09415	0.31228	0.37926	0.17364	0.03165	0.00188	0.0001	0	0	0	0	0	0	0
32.4	0	0	0	0	6e-05	0.00663	0.08922	0.31192	0.38437	0.1741	0.03159	0.00206	5e-05	0	0	0	0	0	0	0
32.45	0	0	0	0	2e-05	0.0067	0.08935	0.30699	0.3842	0.17638	0.03377	0.00255	4e-05	0	0	0	0	0	0	0
32.5	0	0	0	0	6e-05	0.00612	0.08544	0.30409	0.387	0.17937	0.03529	0.00259	4e-05	0	0	0	0	0	0	0
32.55	0	0	0	0	4e-05	0.00596	0.08476	0.30276	0.38501	0.18267	0.03607	0.00267	6e-05	0	0	0	0	0	0	0
32.6	0	0	0	0	2e-05	0.00606	0.08317	0.29898	0.38621	0.18613	0.03647	0.00291	5e-05	0	0	0	0	0	0	0
32.65	0	0	0	0	2e-05	0.00585	0.07977	0.29337	0.38917	0.19092	0.0379	0.00291	9e-05	0	0	0	0	0	0	0
32.7	0	0	0	1e-05	1e-05	0.00534	0.0779	0.29108	0.391	0.19258	0.03897	0.00299	0.00012	0	0	0	0	0	0	0
32.75	0	0	0	0	2e-05	0.00531	0.07788	0.28833	0.38897	0.19536	0.04069	0.00331	0.00013	0	0	0	0	0	0	0
32.8	0	0	0	0	3e-05	0.0048	0.0742	0.2844	0.39221	0.19971	0.04123	0.00334	8e-05	0	0	0	0	0	0	0
32.85	0	0	0	0	4e-05	0.00463	0.07243	0.28239	0.38974	0.2046	0.04271	0.00338	8e-05	0	0	0	0	0	0	0
32.9	0	0	0	0	0	0.00427	0.0707	0.27751	0.39467	0.20483	0.04392	0.00397	0.00013	0	0	0	0	0	0	0
32.95	0	0	0	0	3e-05	0.00425	0.07021	0.27328	0.39434	0.20905	0.04492	0.00381	0.0001	1e-05	0	0	0	0	0	0
33	0	0	0	0	3e-05	0.00434	0.06709	0.27229	0.39396	0.21146	0.04662	0.0041	0.00011	0	0	0	0	0	0	0
33.05	0	0	0	0	0	0.00378	0.06722	0.26772	0.39207	0.21563	0.04892	0.00454	0.00012	0	0	0	0	0	0	0
33.1	0	0	0	0	1e-05	0.00353	0.06534	0.26487	0.39266	0.21891	0.04981	0.00471	0.00016	0	0	0	0	0	0	0
33.15	0	0	0	0	1e-05	0.00352	0.06292	0.26443	0.39359	0.22052	0.05025	0.00464	0.00012	0	0	0	0	0	0	0
33.2	0	0	0	0	1e-05	0.00333	0.06111	0.25916	0.39466	0.22358	0.05271	0.00522	0.00022	0	0	0	0	0	0	0
33.25	0	0	0	0	2e-05	0.00313	0.05846	0.25628	0.39379	0.22962	0.05372	0.00481	0.00017	0	0	0	0	0	0	0
33.3	0	0	0	0	0	0.00305	0.05994	0.25193	0.39461	0.23084	0.05376	0.00563	0.00023	1e-05	0	0	0	0	0	0
33.35	0	0	0	0	1e-05	0.003	0.05703	0.24951	0.39456	0.23447	0.05598	0.00523	0.00021	0	0	0	0	0	0	0
33.4	0	0	0	0	1e-05	0.00265	0.05632	0.24949	0.39085	0.2369	0.05808	0.00557	0.00013	0	0	0	0	0	0	0
33.45	0	0	0	0	0	0.00269	0.05405	0.24524	0.39348	0.23804	0.06004	0.00621	0.00024	1e-05	0	0	0	0	0	0
33.5	0	0	0	0	1e-05	0.00266	0.05283	0.24167	0.39194	0.24374	0.06052	0.00639	0.00024	0	0	0	0	0	0	0
33.55	0	0	0	0	1e-05	0.00208	0.051	0.23765	0.39086	0.24835	0.06326	0.00655	0.00022	2e-05	0	0	0	0	0	0
33.6	0	0	0	0	3e-05	0.00236	0.0505	0.23382	0.39325	0.24897	0.064	0.0067	0.00037	0	0	0	0	0	0	0
33.65	0	0	0	0	0	0.00207	0.04916	0.23089	0.39186	0.25253	0.06534	0.0078	0.00035	0	0	0	0	0	0	0
33.7	0	0	0	0	1e-05	0.00214	0.0472	0.22922	0.39088	0.25402	0.0689	0.00728	0.00035	0	0	0	0	0	0	0
33.75	0	0	0	0	0	0.00202	0.04565	0.22638	0.38887	0.25996	0.06884	0.00799	0.00029	0	0	0	0	0	0	0
33.8	0	0	0	0	0	0.00181	0.04457	0.22377	0.38918	0.25999	0.07179	0.00856	0.00033	0	0	0	0	0	0	0
33.85	0	0	0	0	3e-05	0.00162	0.04318	0.21702	0.38936	0.26651	0.07317	0.00887	0.00024	0	0	0	0	0	0	0
33.9	0	0	0	0	0	0.00185	0.04241	0.21882	0.3871	0.26461	0.07603	0.00874	0.00043	1e-05	0	0	0	0	0	0
33.95	0	0	0	0	0	0.00164	0.04107	0.21225	0.38839	0.2703	0.07692	0.009	0.00041	2e-05	0	0	0	0	0	0
34	0	0	0	0	0	0.00146	0.04056	0.21055	0.38569	0.27286	0.07916	0.00929	0.00042	1e-05	0	0	0	0	0	0
34.05	0	0	0	0	0	0.00133	0.03865	0.20942	0.38379	0.2745	0.08134	0.01048	0.00049	0	0	0	0	0	0	0
34.1	0	0	0	0	0	0.00129	0.03696	0.20432	0.38417	0.27962	0.08269	0.01042	0.00052	1e-05	0	0	0	0	0	0
34.15	0	0	0	0	0	0.00136	0.03595	0.20171	0.38271	0.28191	0.0855	0.01037	0.00048	1e-05	0	0	0	0	0	0
34.2	0	0	0	0	0	0.0013	0.03644	0.19976	0.38013	0.2849	0.08518	0.01173	0.00055	1e-05	0	0	0	0	0	0
34.25	0	0	0	0	0	0.00132	0.03657	0.19379	0.38038	0.2882	0.0873	0.0118	0.00061	2e-05	1e-05	0	0	0	0	0
34.3	0	0	0	0	0	0.00119	0.03404	0.19179	0.37949	0.29293	0.08846	0.01145	0.00063	2e-05	0	0	0	0	0	0
34.35	0	0	0	0	1e-05	0.00096	0.03334	0.18739	0.37754	0.2926	0.0951	0.0123	0.00074	2e-05	0	0	0	0	0	0
34.4	0	0	0	0	1e-05	0.00106	0.03314	0.18362	0.37728	0.29582	0.09544	0.01287	0.00074	2e-05	0	0	0	0	0	0
34.45	0	0	0	0	0	0.00075	0.03059	0.18178	0.37774	0.29814	0.09684	0.01335	0.00077	4e-05	0	0	0	0	0	0
34.5	0	0	0	0	0	0.00107	0.03064	0.17839	0.37449	0.30208	0.09915	0.01346	0.00072	0	0	0	0	0	0	0
34.55	0	0	0	0	0	0.00093	0.02918	0.17789	0.36944	0.30605	0.10138	0.01439	0.00073	1e-05	0	0	0	0	0	0
34.6	0	0	0	0	0	0.00085	0.02831	0.17451	0.36971	0.30864	0.10238	0.01471	0.00087	2e-05	0	0	0	0	0	0
34.65	0	0	0	0	0	0.0008	0.0284	0.17313	0.36873	0.30714	0.10573	0.01522	0.00085	0	0	0	0	0	0	0
34.7	0	0	0	0	1e-05	0.00087	0.02756	0.16786	0.36644	0.31287	0.10733	0.01607	0.00095	4e-05	0	0	0	0	0	0
34.75	0	0	0	0	0	0.00081	0.02631	0.16479	0.36329	0.31717	0.11038	0.01624	0.00101	0	0	0	0	0	0	0
34.8	0	0	0	0	1e-05	0.00057	0.02496	0.16304	0.365	0.31526	0.11299	0.01699	0.00113	5e-05	0	0	0	0	0	0
34.85	0	0	0	0	0	0.00059	0.0246	0.16129	0.36288	0.31698	0.11499	0.01771	0.00095	1e-05	0	0	0	0	0	0
34.9	0	0	0	0	0	0.0006	0.02515	0.15612	0.36014	0.32176	0.11643	0.01847	0.0013	3e-05	0	0	0	0	0	0
34.95	0	0	0	0	0	0.00058	0.02292	0.15458	0.35696	0.32705	0.11797	0.01868	0.00124	2e-05	0	0	0	0	0	0
35	0	0	0	0	1e-05	0.00061	0.02242	0.15013	0.35621	0.32637	0.12267	0.02007	0.00147	4e-05	0	0	0	0	0	0
35.05	0	0	0	0	0	0.00048	0.02138	0.14951	0.35695	0.32538	0.12423	0.02095	0.00108	4e-05	0	0	0	0	0	0
35.1	0	0	0	0	0	0.00041	0.02131	0.14692	0.34959	0.33081	0.12825	0.021	0.00163	8e-05	0	0	0	0	0	0
35.15	0	0	0	0	1e-05	0.00032	0.02006	0.1446	0.35022	0.33314	0.12864	0.02143	0.00154	4e-05	0	0	0	0	0	0
35.2	0	0	0	0	0	0.00035	0.02017	0.14194	0.34569	0.3359	0.13262	0.02183	0.00148	2e-05	0	0	0	0	0	0
35.25	0	0	0	0	0	0.00031	0.0192	0.1389	0.34275	0.34006	0.1339	0.0233	0.00155	3e-05	0	0	0	0	0	0
35.3	0	0	0	0	0	0.00037	0.01885	0.1346	0.34265	0.33967	0.13844	0.0238	0.00154	8e-05	0	0	0	0	0	0
35.35	0	0	0	0	0	0.00034	0.01814	0.13469	0.33892	0.34174	0.13966	0.02476	0.00166	9e-05	0	0	0	0	0	0
35.4	0	0	0	0	0	0.00042	0.01776	0.13233	0.33589	0.34355	0.14203	0.02594	0.00198	9e-05	1e-05	0	0	0	0	0
35.45	0	0	0	0	1e-05	0.00027	0.01624	0.12993	0.33613	0.34578	0.14269	0.02665	0.00223	7e-05	0	0	0	0	0	0
35.5	0	0	0	0	0	0.00028	0.01604	0.12471	0.33226	0.34637	0.15087	0.02718	0.0022	9e-05	0	0	0	0	0	0
35.55	0	0	0	0	0	0.00038	0.01503	0.12385	0.33162	0.34963	0.14833	0.02875	0.00231	0.0001	0	0	0	0	0	0
35.6	0	0	0	0	0	0.00029	0.01506	0.12173	0.32551	0.35135	0.15489	0.02865	0.00244	8e-05	0	0	0	0	0	0
35.65	0	0	0	0	0	0.00018	0.01517	0.12148	0.32453	0.3503	0.15525	0.03027	0.00271	0.00011	0	0	0	0	0	0
35.7	0	0	0	0	0	0.00024	0.01415	0.11852	0.32593	0.35116	0.15687	0.03015	0.00291	7e-05	0	0	0	0	0	0
35.75	0	0	0	0	0	0.00025	0.01393	0.1165	0.31995	0.35486	0.15909	0.03281	0.00256	5e-05	0	0	0	0	0	0
35.8	0	0	0	0	0	0.00025	0.0136	0.11199	0.31916	0.35583	0.16431	0.03197	0.00281	8e-05	0	0	0	0	0	0
35.85	0	0	0	0	0	0.0003	0.01292	0.11201	0.31528	0.35799	0.16393	0.03435	0.00309	0.00013	0	0	0	0	0	0
35.9	0	0	0	0	0	0.00017	0.01192	0.10925	0.31574	0.35782	0.16718	0.03475	0.00304	0.00013	0	0	0	0	0	0
35.95	0	0	0	0	0	0.00017	0.0122	0.10478	0.31416	0.35868	0.17138	0.03548	0.00305	0.0001	0	0	0	0	0	0
36	0	0	0	0	0	0.00026	0.01176	0.10555	0.30635	0.3618	0.17389	0.03688	0.00337	0.00014	0	0	0	0	0	0
36.05	0	0	0	0	0	0.00019	0.01077	0.10228	0.30691	0.36345	0.1748	0.03805	0.00342	0.00013	0	0	0	0	0	0
36.1	0	0	0	0	0	0.00017	0.01122	0.09958	0.3015	0.36563	0.17886	0.03901	0.00388	0.00015	0	0	0	0	0	0
36.15	0	0	0	0	0	0.00013	0.01119	0.09757	0.29793	0.36643	0.18173	0.04124	0.00359	0.00018	1e-05	0	0	0	0	0
36.2	0	0	0	0	0	0.00016	0.01007	0.09602	0.29721	0.36363	0.187	0.04168	0.00406	0.00017	0	0	0	0	0	0
36.25	0	0	0	0	1e-05	0.00015	0.00956	0.09547	0.29576	0.36426	0.18853	0.04188	0.00411	0.00027	0	0	0	0	0	0
36.3	0	0	0	0	0	0.00018	0.00941	0.09203	0.29305	0.36764	0.18968	0.0434	0.00448	0.00012	1e-05	0	0	0	0	0
36.35	0	0	0	0	0	8e-05	0.00898	0.09126	0.28841	0.36839	0.19497	0.04344	0.0043	0.00015	2e-05	0	0	0	0	0
36.4	0	0	0	0	0	0.00013	0.00896	0.08722	0.28763	0.36962	0.19418	0.04713	0.00496	0.00017	0	0	0	0	0	0
36.45	0	0	0	0	0	8e-05	0.00837	0.08545	0.28561	0.37088	0.19846	0.04611	0.00488	0.00016	0	0	0	0	0	0
36.5	0	0	0	0	0	9e-05	0.00824	0.08603	0.28136	0.36749	0.20391	0.04761	0.00506	0.0002	1e-05	0	0	0	0	0
36.55	0	0	0	0	0	0.00011	0.0083	0.08247	0.27946	0.36873	0.20424	0.05083	0.00559	0.00025	2e-05	0	0	0	0	0
36.6	0	0	0	0	0	0.0001	0.00744	0.08101	0.27736	0.36909	0.2076	0.05149	0.00564	0.00024	3e-05	0	0	0	0	0
36.65	0	0	0	0	0	9e-05	0.00687	0.08019	0.26983	0.37159	0.21202	0.05319	0.00591	0.00031	0	0	0	0	0	0
36.7	0	0	0	0	0	6e-05	0.00693	0.07779	0.26923	0.37048	0.21479	0.05401	0.00641	0.0003	0	0	0	0	0	0
36.75	0	0	0	0	0	8e-05	0.0067	0.07683	0.26764	0.37172	0.21597	0.05444	0.0063	0.0003	2e-05	0	0	0	0	0
36.8	0	0	0	0	0	4e-05	0.00649	0.07324	0.26352	0.37312	0.22018	0.0567	0.00644	0.00027	0	0	0	0	0	0
36.85	0	0	0	0	0	5e-05	0.00622	0.07248	0.26014	0.37338	0.22283	0.05816	0.00636	0.00038	0	0	0	0	0	0
36.9	0	0	0	0	0	6e-05	0.00586	0.07132	0.25987	0.37041	0.22441	0.06041	0.00716	0.00048	2e-05	0	0	0	0	0
36.95	0	0	0	0	0	0.00011	0.00562	0.07026	0.25483	0.37242	0.22969	0.05948	0.00708	0.00049	2e-05	0	0	0	0	0
37	0	0	0	0	0	6e-05	0.00562	0.06684	0.25307	0.3754	0.23009	0.06098	0.00747	0.00046	1e-05	0	0	0	0	0
37.05	0	0	0	0	0	4e-05	0.00502	0.06588	0.2494	0.37295	0.2345	0.06458	0.00719	0.00043	1e-05	0	0	0	0	0
37.1	0	0	0	0	0	6e-05	0.00543	0.06559	0.24409	0.37329	0.23641	0.06656	0.00818	0.00039	0	0	0	0	0	0
37.15	0	0	0	0	0	2e-05	0.00504	0.06291	0.24258	0.37411	0.23995	0.06624	0.00867	0.00048	0	0	0	0	0	0
37.2	0	0	0	0	0	5e-05	0.00481	0.06254	0.24246	0.3714	0.24043	0.06891	0.00889	0.0005	1e-05	0	0	0	0	0
37.25	0	0	0	0	0	3e-05	0.00471	0.06158	0.23818	0.37304	0.24131	0.07137	0.00914	0.0006	4e-05	0	0	0	0	0
37.3	0	0	0	0	0	3e-05	0.00421	0.05917	0.23696	0.37074	0.2473	0.07176	0.0094	0.00042	1e-05	0	0	0	0	0
37.35	0	0	0	0	0	6e-05	0.00428	0.0565	0.23435	0.37445	0.24643	0.07348	0.00966	0.00078	1e-05	0	0	0	0	0
37.4	0	0	0	0	0	0	0.00406	0.05652	0.22897	0.37349	0.25024	0.07549	0.01053	0.00068	2e-05	0	0	0	0	0
37.45	0	0	0	0	0	2e-05	0.00397	0.05596	0.2256	0.3712	0.25578	0.07681	0.01008	0.00057	1e-05	0	0	0	0	0
37.5	0	0	0	0	0	5e-05	0.00391	0.05312	0.22536	0.37039	0.25599	0.07897	0.01133	0.00086	2e-05	0	0	0	0	0
37.55	0	0	0	0	0	2e-05	0.00324	0.05228	0.22116	0.37202	0.2579	0.08104	0.01169	0.00064	1e-05	0	0	0	0	0
37.6	0	0	0	0	0	5e-05	0.00352	0.05153	0.21731	0.37072	0.26294	0.08153	0.01162	0.00075	3e-05	0	0	0	0	0
37.65	0	0	0	0	0	2e-05	0.00333	0.05017	0.21759	0.36557	0.26584	0.08459	0.01215	0.00074	0	0	0	0	0	0
37.7	0	0	0	0	0	2e-05	0.00297	0.04891	0.21116	0.37101	0.26632	0.08534	0.01346	0.0008	1e-05	0	0	0	0	0
37.75	0	0	0	0	0	0	0.00316	0.04677	0.20961	0.36688	0.27028	0.08963	0.01293	0.00072	2e-05	0	0	0	0	0
37.8	0	0	0	0	0	5e-05	0.00301	0.0463	0.20608	0.3664	0.27385	0.08963	0.01381	0.00085	2e-05	0	0	0	0	0
37.85	0	0	0	0	0	2e-05	0.0027	0.04539	0.20435	0.36476	0.2763	0.09141	0.01412	0.00094	1e-05	0	0	0	0	0
37.9	0	0	0	0	0	1e-05	0.00256	0.04471	0.20011	0.36443	0.27845	0.09432	0.01434	0.00104	3e-05	0	0	0	0	0
37.95	0	0	0	0	0	2e-05	0.00275	0.04276	0.20009	0.36136	0.28241	0.0951	0.01445	0.00103	3e-05	0	0	0	0	0
38	0	0	0	0	0	1e-05	0.00228	0.04264	0.19411	0.36161	0.28472	0.09771	0.01568	0.00122	2e-05	0	0	0	0	0
38.05	0	0	0	0	0	0	0.00229	0.03979	0.19378	0.36225	0.28415	0.10042	0.01602	0.00127	3e-05	0	0	0	0	0
38.1	0	0	0	0	0	1e-05	0.00207	0.04001	0.19042	0.36117	0.28718	0.10172	0.01624	0.00117	1e-05	0	0	0	0	0
38.15	0	0	0	0	0	1e-05	0.0022	0.03852	0.18912	0.35791	0.29074	0.10303	0.01717	0.0013	0	0	0	0	0	0
38.2	0	0	0	0	0	0	0.00219	0.0381	0.18403	0.3583	0.29249	0.10592	0.01765	0.00127	5e-05	0	0	0	0	0
38.25	0	0	0	0	0	4e-05	0.00189	0.03792	0.18111	0.35604	0.29497	0.10865	0.01793	0.00142	3e-05	0	0	0	0	0
38.3	0	0	0	0	0	1e-05	0.00195	0.03628	0.18053	0.35183	0.2978	0.11138	0.01882	0.00136	4e-05	0	0	0	0	0
38.35	0	0	0	0	0	1e-05	0.00171	0.03481	0.17903	0.35195	0.30022	0.11122	0.0196	0.00139	6e-05	0	0	0	0	0
38.4	0	0	0	0	0	2e-05	0.00167	0.03455	0.17365	0.35032	0.30262	0.11577	0.01989	0.00142	9e-05	0	0	0	0	0
38.45	0	0	0	0	0	2e-05	0.00164	0.03358	0.17329	0.34942	0.30313	0.11624	0.02092	0.00172	4e-05	0	0	0	0	0
38.5	0	0	0	0	0	0	0.00144	0.03197	0.16855	0.34812	0.30663	0.12042	0.02128	0.00157	2e-05	0	0	0	0	0
38.55	0	0	0	0	0	2e-05	0.0016	0.03188	0.1661	0.34564	0.31033	0.12066	0.02201	0.00169	7e-05	0	0	0	0	0
38.6	0	0	0	0	0	2e-05	0.00116	0.03009	0.16718	0.34341	0.31012	0.12282	0.02302	0.0021	8e-05	0	0	0	0	0
38.65	0	0	0	0	0	1e-05	0.00127	0.03007	0.16154	0.34192	0.31408	0.12588	0.02344	0.00173	6e-05	0	0	0	0	0
38.7	0	0	0	0	0	0	0.00117	0.02826	0.16053	0.34164	0.31419	0.12681	0.02511	0.00223	5e-05	1e-05	0	0	0	0
38.75	0	0	0	0	0	0	0.0011	0.02818	0.15689	0.33957	0.31776	0.12914	0.02515	0.00209	0.00011	1e-05	0	0	0	0
38.8	0	0	0	0	0	1e-05	0.00107	0.02719	0.15378	0.33921	0.31877	0.13176	0.02587	0.00222	0.00012	0	0	0	0	0
38.85	0	0	0	0	0	1e-05	0.00099	0.02685	0.1508	0.33899	0.31915	0.13503	0.02562	0.00247	9e-05	0	0	0	0	0
38.9	0	0	0	0	0	2e-05	0.00129	0.02576	0.1493	0.33479	0.32198	0.1374	0.02644	0.00293	8e-05	1e-05	0	0	0	0
38.95	0	0	0	0	0	0	0.00108	0.0258	0.14896	0.3317	0.32213	0.13921	0.02832	0.00268	0.00012	0	0	0	0	0
39	0	0	0	0	0	1e-05	0.00104	0.02467	0.14433	0.3308	0.32612	0.14038	0.02959	0.00297	9e-05	0	0	0	0	0
39.05	0	0	0	0	0	0	0.00088	0.02406	0.14305	0.32756	0.32538	0.14573	0.03035	0.00288	0.00011	0	0	0	0	0
39.1	0	0	0	0	0	0	0.00059	0.02338	0.13962	0.32484	0.33087	0.1482	0.02937	0.00303	0.0001	0	0	0	0	0
39.15	0	0	0	0	0	0	0.00103	0.02251	0.13669	0.32528	0.32994	0.15032	0.03083	0.00325	0.00015	0	0	0	0	0
39.2	0	0	0	0	0	0	0.00084	0.02202	0.13466	0.32368	0.3304	0.15202	0.03272	0.00357	8e-05	1e-05	0	0	0	0
39.25	0	0	0	0	0	0	0.00064	0.02086	0.13343	0.32092	0.33449	0.15254	0.03327	0.00366	0.00019	0	0	0	0	0
39.3	0	0	0	0	0	0	0.00085	0.02006	0.13163	0.31947	0.33374	0.15678	0.03395	0.00336	0.00016	0	0	0	0	0
39.35	0	0	0	0	0	0	0.00088	0.02009	0.12776	0.3161	0.33705	0.15917	0.03536	0.00345	0.00014	0	0	0	0	0
39.4	0	0	0	0	0	0	0.00069	0.0188	0.12683	0.31391	0.33622	0.16334	0.03584	0.00414	0.00022	1e-05	0	0	0	0
39.45	0	0	0	0	0	1e-05	0.00057	0.01945	0.12414	0.31173	0.33793	0.16449	0.03724	0.00427	0.00017	0	0	0	0	0
39.5	0	0	0	0	0	1e-05	0.00057	0.01802	0.12103	0.31151	0.34109	0.16631	0.03722	0.00409	0.00015	0	0	0	0	0
39.55	0	0	0	0	0	0	0.00048	0.01778	0.12258	0.3055	0.3394	0.17091	0.03868	0.0045	0.00016	1e-05	0	0	0	0
39.6	0	0	0	0	0	0	0.00063	0.01665	0.11985	0.30459	0.34303	0.17031	0.0404	0.00438	0.00015	1e-05	0	0	0	0
39.65	0	0	0	0	0	0	0.00065	0.01749	0.11644	0.30144	0.34478	0.1736	0.04053	0.00478	0.00029	0	0	0	0	0
39.7	0	0	0	0	0	0	0.00053	0.01655	0.11449	0.30044	0.34334	0.17519	0.04438	0.00478	0.00028	2e-05	0	0	0	0
39.75	0	0	0	0	0	0	0.00054	0.01634	0.11217	0.29537	0.34736	0.17889	0.04405	0.0049	0.00038	0	0	0	0	0
39.8	0	0	0	0	0	0	0.00055	0.01524	0.11	0.29849	0.34458	0.18154	0.04391	0.00533	0.00036	0	0	0	0	0
39.85	0	0	0	0	0	0	0.00044	0.01454	0.10829	0.29067	0.34955	0.18475	0.0458	0.00564	0.00031	1e-05	0	0	0	0
39.9	0	0	0	0	0	1e-05	0.00049	0.0138	0.10592	0.28985	0.35079	0.18626	0.0467	0.00587	0.0003	1e-05	0	0	0	0
39.95	0	0	0	0	0	0	0.0004	0.01416	0.1032	0.28832	0.35016	0.18901	0.04817	0.00623	0.00035	0	0	0	0	0
40	0	0	0	0	0	0	0.00045	0.01309	0.10137	0.28633	0.35023	0.19271	0.04943	0.006	0.00038	1e-05	0	0	0	0
40.05	0	0	0	0	0	0	0.00032	0.01298	0.09954	0.28234	0.3538	0.19304	0.05142	0.0062	0.00035	1e-05	0	0	0	0
40.1	0	0	0	0	0	0	0.00032	0.01244	0.09768	0.281	0.35078	0.19898	0.05225	0.00619	0.00035	1e-05	0	0	0	0
40.15	0	0	0	0	0	0	0.00027	0.01234	0.09607	0.27807	0.35171	0.20063	0.05331	0.00728	0.00031	1e-05	0	0	0	0
40.2	0	0	0	0	0	0	0.00022	0.01175	0.09337	0.2762	0.35454	0.20128	0.05497	0.00716	0.00049	2e-05	0	0	0	0
40.25	0	0	0	0	0	0	0.00019	0.01114	0.09186	0.27431	0.3536	0.2049	0.05604	0.00759	0.00036	1e-05	0	0	0	0
40.3	0	0	0	0	0	0	0.00022	0.01117	0.08977	0.26995	0.3543	0.20842	0.05783	0.00788	0.00045	1e-05	0	0	0	0
40.35	0	0	0	0	0	0	0.00027	0.01096	0.08792	0.26937	0.35462	0.21021	0.05811	0.00809	0.00044	1e-05	0	0	0	0
40.4	0	0	0	0	0	0	0.00022	0.01032	0.08715	0.26902	0.35397	0.21098	0.05983	0.00797	0.00052	2e-05	0	0	0	0
40.45	0	0	0	0	0	0	0.00023	0.01017	0.08437	0.26209	0.35592	0.21601	0.06205	0.00869	0.00046	1e-05	0	0	0	0
40.5	0	0	0	0	0	0	0.00019	0.01024	0.0832	0.26327	0.35453	0.21824	0.06134	0.00844	0.00054	1e-05	0	0	0	0
40.55	0	0	0	0	0	1e-05	0.00015	0.00939	0.08036	0.25888	0.35612	0.21962	0.06535	0.00938	0.00074	0	0	0	0	0
40.6	0	0	0	0	0	0	0.00024	0.00858	0.08108	0.25463	0.35454	0.22452	0.06614	0.00969	0.00056	2e-05	0	0	0	0
40.65	0	0	0	0	0	0	0.00024	0.0087	0.07876	0.25141	0.35614	0.22726	0.06794	0.00891	0.00062	2e-05	0	0	0	0
40.7	0	0	0	0	0	0	0.00021	0.00832	0.07695	0.25159	0.35614	0.22723	0.06904	0.00985	0.00066	1e-05	0	0	0	0
40.75	0	0	0	0	0	0	0.00017	0.00851	0.07627	0.24904	0.35514	0.22872	0.07151	0.00997	0.00066	1e-05	0	0	0	0
40.8	0	0	0	0	0	0	0.00014	0.008	0.07342	0.2447	0.35726	0.23291	0.07167	0.01109	0.0008	1e-05	0	0	0	0
40.85	0	0	0	0	0	0	0.00016	0.00771	0.07086	0.24467	0.35733	0.2347	0.07276	0.01095	0.00083	3e-05	0	0	0	0
40.9	0	0	0	0	0	0	0.00018	0.00723	0.06967	0.24209	0.35396	0.24106	0.07382	0.0112	0.00075	4e-05	0	0	0	0
40.95	0	0	0	0	0	0	0.00015	0.00695	0.06932	0.2375	0.35567	0.23941	0.07814	0.01209	0.00077	0	0	0	0	0
41	0	0	0	0	0	0	0.00011	0.00706	0.06775	0.23592	0.35259	0.24446	0.07894	0.01211	0.00104	1e-05	1e-05	0	0	0
41.05	0	0	0	0	0	0	8e-05	0.00686	0.06549	0.23217	0.35657	0.24482	0.08048	0.01264	0.00081	8e-05	0	0	0	0
41.1	0	0	0	0	0	0	0.00013	0.00613	0.06434	0.23083	0.35449	0.24753	0.08207	0.01336	0.00111	1e-05	0	0	0	0
41.15	0	0	0	0	0	0	9e-05	0.00637	0.06249	0.22841	0.35455	0.25043	0.08347	0.01305	0.00113	1e-05	0	0	0	0
41.2	0	0	0	0	0	0	9e-05	0.00612	0.06208	0.22675	0.35199	0.25153	0.08561	0.01464	0.00112	7e-05	0	0	0	0
41.25	0	0	0	0	0	0	8e-05	0.00581	0.06186	0.22175	0.35321	0.25213	0.08922	0.01468	0.0012	6e-05	0	0	0	0
41.3	0	0	0	0	0	0	0.0001	0.00556	0.05941	0.22165	0.35199	0.25683	0.08832	0.01485	0.00122	7e-05	0	0	0	0
41.35	0	0	0	0	0	0	0.00011	0.00581	0.05756	0.216	0.35241	0.26048	0.09023	0.01619	0.00109	0.00012	0	0	0	0
41.4	0	0	0	0	0	0	9e-05	0.00562	0.05745	0.21299	0.35242	0.26158	0.09278	0.01569	0.00129	9e-05	0	0	0	0
41.45	0	0	0	0	0	0	8e-05	0.00552	0.05573	0.21075	0.34636	0.26793	0.09626	0.01601	0.00131	5e-05	0	0	0	0
41.5	0	0	0	0	0	0	0.0001	0.0045	0.05442	0.21019	0.35034	0.26576	0.09629	0.01687	0.00149	4e-05	0	0	0	0
41.55	0	0	0	0	0	0	7e-05	0.00455	0.0537	0.20525	0.34929	0.26946	0.09871	0.0175	0.00146	1e-05	0	0	0	0
41.6	0	0	0	0	0	0	0.0001	0.00465	0.05173	0.20411	0.35077	0.26932	0.099	0.01845	0.00182	5e-05	0	0	0	0
41.65	0	0	0	0	0	0	5e-05	0.00475	0.0508	0.20102	0.34793	0.27395	0.10149	0.0182	0.00177	4e-05	0	0	0	0
41.7	0	0	0	0	0	0	3e-05	0.00442	0.04972	0.19775	0.34914	0.27356	0.10477	0.01884	0.00169	8e-05	0	0	0	0
41.75	0	0	0	0	0	0	6e-05	0.00432	0.04786	0.19588	0.34399	0.27957	0.10644	0.02	0.00179	9e-05	0	0	0	0
41.8	0	0	0	0	0	0	4e-05	0.00391	0.04682	0.19398	0.34452	0.28075	0.10846	0.01979	0.00164	9e-05	0	0	0	0
41.85	0	0	0	0	0	0	8e-05	0.00381	0.04614	0.19186	0.34385	0.28104	0.11016	0.02099	0.00194	0.00013	0	0	0	0
41.9	0	0	0	0	0	0	4e-05	0.00346	0.04606	0.19056	0.33957	0.28559	0.11188	0.02071	0.00199	0.00014	0	0	0	0
41.95	0	0	0	0	0	0	8e-05	0.00331	0.04448	0.18397	0.3413	0.28898	0.1139	0.02169	0.00222	7e-05	0	0	0	0
42	0	0	0	0	0	0	3e-05	0.00322	0.04184	0.18457	0.33736	0.29204	0.11574	0.023	0.00208	0.00012	0	0	0	0
42.05	0	0	0	0	0	0	6e-05	0.00334	0.04256	0.18269	0.33866	0.28909	0.11775	0.02352	0.00228	5e-05	0	0	0	0
42.1	0	0	0	0	0	0	1e-05	0.00315	0.04141	0.18111	0.33748	0.28899	0.1212	0.02406	0.00237	0.00022	0	0	0	0
42.15	0	0	0	0	0	0	5e-05	0.00299	0.0395	0.17636	0.33656	0.29464	0.12143	0.02609	0.00227	0.00011	0	0	0	0
42.2	0	0	0	0	0	0	3e-05	0.00305	0.0398	0.17417	0.33505	0.29473	0.12447	0.02583	0.00269	0.00018	0	0	0	0
42.25	0	0	0	0	0	0	2e-05	0.00302	0.03732	0.17571	0.33313	0.29421	0.12764	0.02603	0.00281	0.00011	0	0	0	0
42.3	0	0	0	0	0	0	0.0001	0.0024	0.03754	0.16952	0.3295	0.302	0.1286	0.02733	0.00289	0.00012	0	0	0	0
42.35	0	0	0	0	0	0	0	0.00264	0.03707	0.16604	0.32973	0.30348	0.12987	0.02834	0.0027	0.00013	0	0	0	0
42.4	0	0	0	0	0	0	4e-05	0.00239	0.03522	0.16522	0.32932	0.30284	0.13302	0.02862	0.00322	0.00011	0	0	0	0
42.45	0	0	0	0	0	0	4e-05	0.00242	0.03432	0.16272	0.32765	0.30452	0.13604	0.02883	0.00326	0.0002	0	0	0	0
42.5	0	0	0	0	0	0	1e-05	0.00223	0.03379	0.15971	0.32651	0.30604	0.13746	0.03043	0.00355	0.00027	0	0	0	0
42.55	0	0	0	0	0	0	1e-05	0.00219	0.03349	0.15913	0.32474	0.30758	0.13824	0.03117	0.0033	0.00015	0	0	0	0
42.6	0	0	0	0	0	0	1e-05	0.00192	0.03127	0.15527	0.32245	0.31084	0.14264	0.03144	0.00399	0.00017	0	0	0	0
42.65	0	0	0	0	0	0	1e-05	0.0021	0.03104	0.15298	0.32224	0.31188	0.14347	0.03274	0.00338	0.00016	0	0	0	0
42.7	0	0	0	0	0	0	4e-05	0.00206	0.02977	0.15065	0.32009	0.31328	0.14667	0.03383	0.00339	0.0002	2e-05	0	0	0
42.75	0	0	0	0	0	0	2e-05	0.00166	0.02944	0.14874	0.31738	0.31454	0.14885	0.03523	0.00387	0.00025	2e-05	0	0	0
42.8	0	0	0	0	0	0	4e-05	0.00188	0.02864	0.14527	0.31565	0.31717	0.15153	0.03555	0.004	0.00025	2e-05	0	0	0
42.85	0	0	0	0	0	0	1e-05	0.00176	0.02851	0.14464	0.31655	0.31652	0.15018	0.03683	0.0047	0.00029	1e-05	0	0	0
42.9	0	0	0	0	0	0	3e-05	0.00164	0.02722	0.14192	0.31187	0.31954	0.15553	0.0374	0.0045	0.00034	1e-05	0	0	0
42.95	0	0	0	0	0	0	0	0.00159	0.02653	0.1402	0.30944	0.32104	0.15838	0.03778	0.00477	0.00027	0	0	0	0
43	0	0	0	0	0	0	1e-05	0.00167	0.02596	0.13894	0.30828	0.32377	0.15706	0.03904	0.00494	0.00032	1e-05	0	0	0
43.05	0	0	0	0	0	0	3e-05	0.00141	0.02601	0.13289	0.30909	0.32301	0.16067	0.0407	0.00585	0.00033	1e-05	0	0	0
43.1	0	0	0	0	0	0	1e-05	0.0012	0.02501	0.13325	0.30543	0.32303	0.16335	0.04308	0.00534	0.0003	0	0	0	0
43.15	0	0	0	0	0	0	0	0.00145	0.02367	0.12974	0.30627	0.32394	0.16666	0.04262	0.00536	0.00029	0	0	0	0
43.2	0	0	0	0	0	0	1e-05	0.00139	0.02298	0.12886	0.3003	0.32827	0.16864	0.04346	0.00566	0.00042	1e-05	0	0	0
43.25	0	0	0	0	0	0	2e-05	0.00112	0.02206	0.12726	0.29777	0.32851	0.17162	0.04547	0.0057	0.00047	0	0	0	0
43.3	0	0	0	0	0	0	1e-05	0.00132	0.02276	0.12345	0.29811	0.32971	0.17273	0.04579	0.00574	0.00038	0	0	0	0
43.35	0	0	0	0	0	0	0	0.00122	0.02192	0.12348	0.29357	0.32832	0.17743	0.04726	0.00637	0.00042	1e-05	0	0	0
43.4	0	0	0	0	0	0	2e-05	0.00106	0.02045	0.12018	0.29543	0.33075	0.17773	0.04729	0.0066	0.00047	2e-05	0	0	0
43.45	0	0	0	0	0	0	2e-05	0.00113	0.02015	0.11954	0.29089	0.33216	0.17996	0.04912	0.0066	0.00042	1e-05	0	0	0
43.5	0	0	0	0	0	0	2e-05	0.00098	0.01992	0.11679	0.29036	0.3301	0.18383	0.05069	0.00677	0.0005	4e-05	0	0	0
43.55	0	0	0	0	0	0	1e-05	0.00092	0.01949	0.1137	0.28597	0.3323	0.18764	0.05202	0.00742	0.00051	2e-05	0	0	0
43.6	0	0	0	0	0	0	0	0.00079	0.01928	0.11284	0.28583	0.334	0.18643	0.05268	0.00767	0.00048	0	0	0	0
43.65	0	0	0	0	0	0	1e-05	0.00103	0.01841	0.1101	0.28144	0.33376	0.19288	0.05416	0.00752	0.00068	1e-05	0	0	0
43.7	0	0	0	0	0	0	2e-05	0.00091	0.01799	0.1101	0.28175	0.33425	0.19153	0.05501	0.0078	0.00063	1e-05	0	0	0
43.75	0	0	0	0	0	0	1e-05	0.0008	0.01785	0.10563	0.27768	0.33647	0.19717	0.05658	0.00732	0.00048	1e-05	0	0	0
43.8	0	0	0	0	0	0	0	0.00084	0.01666	0.10512	0.27669	0.3387	0.1967	0.05623	0.0084	0.00063	3e-05	0	0	0
43.85	0	0	0	0	0	0	2e-05	0.00068	0.01673	0.10316	0.27404	0.33842	0.19766	0.0596	0.00909	0.0006	0	0	0	0
43.9	0	0	0	0	0	0	1e-05	0.00074	0.0161	0.10238	0.27158	0.33578	0.2024	0.06066	0.00966	0.00066	3e-05	0	0	0
43.95	0	0	0	0	0	0	0	0.00072	0.01523	0.09925	0.2698	0.33853	0.20537	0.06115	0.00935	0.00059	1e-05	0	0	0
44	0	0	0	0	0	0	0	0.00062	0.01548	0.09757	0.2653	0.339	0.20783	0.06357	0.00989	0.00073	1e-05	0	0	0
44.05	0	0	0	0	0	0	0	0.00062	0.01511	0.0961	0.26491	0.3416	0.20685	0.06413	0.0098	0.00084	4e-05	0	0	0
44.1	0	0	0	0	0	0	0	0.00059	0.01439	0.09581	0.26302	0.33923	0.20946	0.06621	0.01053	0.00076	0	0	0	0
44.15	0	0	0	0	0	0	0	0.00054	0.01344	0.09487	0.26132	0.33972	0.21288	0.06567	0.01057	0.00096	3e-05	0	0	0
44.2	0	0	0	0	0	0	0	0.00054	0.01297	0.09072	0.25704	0.34022	0.21798	0.06822	0.01145	0.00082	4e-05	0	0	0
44.25	0	0	0	0	0	0	0	0.00053	0.01286	0.09059	0.25297	0.34078	0.21956	0.07014	0.01167	0.00085	4e-05	1e-05	0	0
44.3	0	0	0	0	0	0	0	0.00045	0.01257	0.08786	0.2516	0.33956	0.22334	0.07133	0.01225	0.00098	6e-05	0	0	0
44.35	0	0	0	0	0	0	0	0.00042	0.01218	0.08678	0.2494	0.33913	0.22401	0.07476	0.01227	0.00099	5e-05	1e-05	0	0
44.4	0	0	0	0	0	0	0	0.00045	0.01195	0.08548	0.2447	0.34265	0.22809	0.07286	0.01268	0.00111	3e-05	0	0	0
44.45	0	0	0	0	0	0	0	0.00049	0.01192	0.08291	0.24513	0.34135	0.22656	0.07759	0.01288	0.00111	6e-05	0	0	0
44.5	0	0	0	0	0	0	0	0.00036	0.01109	0.08277	0.24307	0.34101	0.22965	0.07784	0.013	0.00121	0	0	0	0
44.55	0	0	0	0	0	0	0	0.00057	0.01109	0.07937	0.2424	0.33972	0.23114	0.08047	0.01388	0.00131	5e-05	0	0	0
44.6	0	0	0	0	0	0	0	0.00041	0.01074	0.07743	0.2395	0.34055	0.2331	0.08197	0.01483	0.00138	9e-05	0	0	0
44.65	0	0	0	0	0	0	0	0.00029	0.01027	0.07797	0.23421	0.33757	0.23935	0.08439	0.01466	0.00121	7e-05	1e-05	0	0
44.7	0	0	0	0	0	0	0	0.00032	0.01003	0.07689	0.23687	0.33652	0.23881	0.08407	0.01504	0.00143	2e-05	0	0	0
44.75	0	0	0	0	0	0	0	0.00022	0.00882	0.07482	0.23517	0.33742	0.23897	0.08686	0.01607	0.00155	0.0001	0	0	0
44.8	0	0	0	0	0	0	0	0.00031	0.00923	0.07159	0.22635	0.34319	0.24364	0.08795	0.01621	0.00148	5e-05	0	0	0
44.85	0	0	0	0	0	0	0	0.00037	0.0089	0.07021	0.22801	0.33692	0.24772	0.09019	0.01612	0.00148	7e-05	1e-05	0	0
44.9	0	0	0	0	0	0	0	0.00019	0.00881	0.06958	0.22432	0.33898	0.24892	0.09042	0.01696	0.00173	9e-05	0	0	0
44.95	0	0	0	0	0	0	0	0.00024	0.00847	0.06891	0.2209	0.33751	0.25019	0.0945	0.01743	0.00181	4e-05	0	0	0
45	0	0	0	0	0	0	0	0.00026	0.00826	0.06748	0.21941	0.33482	0.25467	0.09439	0.01889	0.00171	0.00011	0	0	0
45.05	0	0	0	0	0	0	1e-05	0.00023	0.00778	0.06448	0.21796	0.33737	0.25545	0.09614	0.01862	0.00185	0.00011	0	0	0
45.1	0	0	0	0	0	0	1e-05	0.00029	0.00729	0.06284	0.21694	0.33492	0.25681	0.09925	0.01953	0.00206	6e-05	0	0	0
45.15	0	0	0	0	0	0	0	0.00019	0.00724	0.06248	0.21212	0.33671	0.25809	0.10159	0.01938	0.00207	0.00013	0	0	0
45.2	0	0	0	0	0	0	0	0.00022	0.00755	0.06144	0.20911	0.33664	0.26243	0.10002	0.02036	0.00203	0.00019	1e-05	0	0
45.25	0	0	0	0	0	0	0	0.00015	0.00738	0.06016	0.20851	0.33552	0.26068	0.10364	0.02167	0.00214	0.00015	0	0	0
45.3	0	0	0	0	0	0	0	0.0002	0.00663	0.06005	0.20494	0.33323	0.26644	0.10446	0.02148	0.00245	0.00012	0	0	0
45.35	0	0	0	0	0	0	0	0.00021	0.00628	0.05673	0.20558	0.33282	0.26603	0.1077	0.02221	0.00234	9e-05	1e-05	0	0
45.4	0	0	0	0	0	0	0	0.00022	0.00675	0.05596	0.19987	0.33204	0.26949	0.10873	0.02383	0.00299	0.0001	2e-05	0	0
45.45	0	0	0	0	0	0	0	0.00015	0.00631	0.05553	0.19829	0.33277	0.26923	0.11152	0.02352	0.00255	0.00013	0	0	0
45.5	0	0	0	0	0	0	0	0.00019	0.00578	0.05394	0.19604	0.32941	0.274	0.11326	0.02451	0.00271	0.00015	1e-05	0	0
45.55	0	0	0	0	0	0	0	0.00019	0.00564	0.05434	0.19475	0.32817	0.27488	0.1151	0.024	0.00281	0.00012	0	0	0
45.6	0	0	0	0	0	0	0	0.00012	0.0055	0.05262	0.19089	0.32782	0.27763	0.11698	0.0254	0.00284	0.0002	0	0	0
45.65	0	0	0	0	0	0	0	0.00018	0.0055	0.05127	0.19187	0.32445	0.27821	0.11966	0.02554	0.00317	0.00015	0	0	0
45.7	0	0	0	0	0	0	0	0.00011	0.00484	0.04916	0.18776	0.32834	0.27965	0.12008	0.02657	0.00334	0.00014	1e-05	0	0
45.75	0	0	0	0	0	0	0	0.00016	0.00503	0.0495	0.18335	0.32536	0.28249	0.12339	0.02736	0.00317	0.00018	1e-05	0	0
45.8	0	0	0	0	0	0	0	0.00012	0.00521	0.04757	0.1838	0.32475	0.28294	0.12444	0.02779	0.00312	0.00025	1e-05	0	0
45.85	0	0	0	0	0	0	0	0.00013	0.0047	0.04753	0.18078	0.32417	0.28444	0.12627	0.02841	0.00328	0.00028	1e-05	0	0
45.9	0	0	0	0	0	0	0	5e-05	0.00459	0.04534	0.17742	0.32392	0.28465	0.1304	0.03026	0.00323	0.00014	0	0	0
45.95	0	0	0	0	0	0	0	6e-05	0.00438	0.04363	0.17735	0.31885	0.28779	0.13273	0.03122	0.00369	0.0003	0	0	0
46	0	0	0	0	0	0	0	3e-05	0.00372	0.04352	0.17405	0.32113	0.28867	0.13196	0.03263	0.00399	0.0003	0	0	0
46.05	0	0	0	0	0	0	0	0.0001	0.00389	0.04239	0.17097	0.31852	0.29325	0.13296	0.03339	0.00426	0.00027	0	0	0
46.1	0	0	0	0	0	0	0	0.00014	0.00413	0.04244	0.16754	0.31804	0.29247	0.13714	0.03317	0.00464	0.00029	0	0	0
46.15	0	0	0	0	0	0	0	7e-05	0.00386	0.04126	0.16649	0.31935	0.29155	0.13913	0.03359	0.00435	0.00035	0	0	0
46.2	0	0	0	0	0	0	0	4e-05	0.00347	0.03951	0.16523	0.31242	0.29843	0.14199	0.03395	0.00466	0.00028	2e-05	0	0
46.25	0	0	0	0	0	0	0	9e-05	0.00364	0.03895	0.16181	0.314	0.29842	0.14182	0.03627	0.00479	0.00019	2e-05	0	0
46.3	0	0	0	0	0	0	0	9e-05	0.00328	0.03801	0.1581	0.31108	0.30106	0.14497	0.03812	0.00499	0.00029	1e-05	0	0
46.35	0	0	0	0	0	0	0	8e-05	0.00322	0.03637	0.15785	0.31133	0.30009	0.14767	0.03781	0.00521	0.00034	3e-05	0	0
46.4	0	0	0	0	0	0	0	5e-05	0.00328	0.03615	0.15621	0.30942	0.30217	0.1498	0.03764	0.0049	0.00038	0	0	0
46.45	0	0	0	0	0	0	0	5e-05	0.00301	0.03572	0.15249	0.31103	0.30393	0.14918	0.0386	0.00558	0.00038	2e-05	1e-05	0
46.5	0	0	0	0	0	0	0	4e-05	0.00309	0.03488	0.15223	0.3058	0.30563	0.15296	0.03925	0.0058	0.00031	1e-05	0	0
46.55	0	0	0	0	0	0	0	6e-05	0.00277	0.03424	0.14912	0.30368	0.30724	0.15652	0.03996	0.00599	0.00042	0	0	0
46.6	0	0	0	0	0	0	0	8e-05	0.0029	0.03312	0.14881	0.30101	0.30998	0.15651	0.04151	0.00563	0.00044	1e-05	0	0
46.65	0	0	0	0	0	0	0	3e-05	0.00287	0.03144	0.1452	0.2972	0.31199	0.1602	0.04409	0.00641	0.00056	1e-05	0	0
46.7	0	0	0	0	0	0	0	6e-05	0.00265	0.03153	0.14376	0.29868	0.31002	0.16311	0.04394	0.00577	0.00048	0	0	0
46.75	0	0	0	0	0	0	0	3e-05	0.00225	0.02991	0.14441	0.29663	0.31256	0.16282	0.04412	0.00673	0.00052	2e-05	0	0
46.8	0	0	0	0	0	0	0	5e-05	0.00207	0.02964	0.13991	0.29491	0.31257	0.16624	0.047	0.00708	0.0005	3e-05	0	0
46.85	0	0	0	0	0	0	0	4e-05	0.00227	0.02905	0.13711	0.29405	0.31313	0.168	0.04861	0.00714	0.00053	7e-05	0	0
46.9	0	0	0	0	0	0	0	2e-05	0.00239	0.02857	0.13392	0.29303	0.3146	0.17257	0.04735	0.007	0.00051	4e-05	0	0
46.95	0	0	0	0	0	0	0	5e-05	0.00222	0.02731	0.13268	0.29197	0.31476	0.17347	0.04949	0.00753	0.00052	0	0	0
47	0	0	0	0	0	0	0	5e-05	0.00201	0.0275	0.13149	0.28901	0.31584	0.17431	0.0512	0.00775	0.00082	2e-05	0	0
47.05	0	0	0	0	0	0	1e-05	2e-05	0.00203	0.0267	0.12832	0.28709	0.31692	0.17744	0.05271	0.0081	0.00064	2e-05	0	0
47.1	0	0	0	0	0	0	0	3e-05	0.00202	0.02574	0.12661	0.28462	0.31797	0.17977	0.05416	0.00836	0.00071	1e-05	0	0
47.15	0	0	0	0	0	0	0	3e-05	0.00188	0.02509	0.12417	0.28338	0.31814	0.18307	0.05446	0.00882	0.00093	3e-05	0	0
47.2	0	0	0	0	0	0	0	3e-05	0.00185	0.02461	0.12331	0.28148	0.31655	0.18736	0.05509	0.00891	0.0008	1e-05	0	0
47.25	0	0	0	0	0	0	0	2e-05	0.00166	0.02419	0.12004	0.27976	0.31992	0.18775	0.05672	0.00914	0.00077	3e-05	0	0
47.3	0	0	0	0	0	0	0	1e-05	0.00153	0.02286	0.11879	0.27784	0.32294	0.18847	0.05683	0.00982	0.00089	2e-05	0	0
47.35	0	0	0	0	0	0	0	1e-05	0.00168	0.02213	0.11967	0.27565	0.31991	0.18997	0.05989	0.01027	0.00077	5e-05	0	0
47.4	0	0	0	0	0	0	0	0	0.00155	0.02186	0.1148	0.27547	0.32456	0.19162	0.0592	0.00997	0.00095	2e-05	0	0
47.45	0	0	0	0	0	0	1e-05	1e-05	0.00142	0.02122	0.11394	0.27048	0.32369	0.19718	0.06123	0.00979	0.00101	2e-05	0	0
47.5	0	0	0	0	0	0	0	3e-05	0.00138	0.02048	0.11281	0.26717	0.32405	0.19831	0.06402	0.01066	0.00109	0	0	0
47.55	0	0	0	0	0	0	0	3e-05	0.00102	0.02081	0.1097	0.26852	0.32217	0.20094	0.06478	0.01116	0.00087	0	0	0
47.6	0	0	0	0	0	0	0	1e-05	0.00127	0.02026	0.10888	0.26678	0.32464	0.19797	0.06746	0.01152	0.00116	5e-05	0	0
47.65	0	0	0	0	0	0	0	2e-05	0.00118	0.01941	0.10743	0.26324	0.32368	0.20383	0.0682	0.01206	0.00084	0.00011	0	0
47.7	0	0	0	0	0	0	0	1e-05	0.00122	0.01831	0.10392	0.26202	0.32532	0.20711	0.06863	0.01222	0.00121	3e-05	0	0
47.75	0	0	0	0	0	0	0	0	0.00119	0.01824	0.10283	0.25957	0.32698	0.20656	0.07059	0.01272	0.00128	4e-05	0	0
47.8	0	0	0	0	0	0	0	3e-05	0.00117	0.01738	0.10128	0.25783	0.32701	0.21134	0.07007	0.01258	0.00124	7e-05	0	0
47.85	0	0	0	0	0	0	0	0	0.00101	0.0179	0.09993	0.25671	0.326	0.2125	0.07152	0.01318	0.00117	8e-05	0	0
47.9	0	0	0	0	0	0	0	0	0.00124	0.01808	0.09738	0.25189	0.32675	0.21491	0.07424	0.01391	0.00154	6e-05	0	0
47.95	0	0	0	0	0	0	0	1e-05	0.00106	0.01673	0.09669	0.25093	0.32636	0.21723	0.0758	0.01379	0.00134	6e-05	0	0
48	0	0	0	0	0	0	0	0	0.0009	0.01567	0.09502	0.24797	0.32861	0.21897	0.07615	0.01514	0.00152	4e-05	1e-05	0
48.05	0	0	0	0	0	0	0	5e-05	0.00082	0.01636	0.09193	0.25008	0.32665	0.21939	0.07804	0.01489	0.00171	8e-05	0	0
48.1	0	0	0	0	0	0	0	1e-05	0.00084	0.01561	0.0919	0.24534	0.32677	0.22329	0.07852	0.01572	0.00187	0.00013	0	0
48.15	0	0	0	0	0	0	0	1e-05	0.00085	0.01477	0.08807	0.24505	0.32778	0.22412	0.08181	0.01592	0.00154	7e-05	1e-05	0
48.2	0	0	0	0	0	0	0	0	0.00072	0.0137	0.08948	0.23928	0.32679	0.22982	0.08181	0.01656	0.00172	0.00012	0	0
48.25	0	0	0	0	0	0	0	1e-05	0.00075	0.01452	0.0863	0.23683	0.32819	0.22915	0.08578	0.01671	0.00168	8e-05	0	0
48.3	0	0	0	0	0	0	0	4e-05	0.00084	0.01365	0.08496	0.23718	0.32674	0.23152	0.08672	0.01657	0.00165	0.00013	0	0
48.35	0	0	0	0	0	0	0	0	0.00052	0.01333	0.08417	0.23554	0.32726	0.23219	0.08799	0.01737	0.00155	8e-05	0	0
48.4	0	0	0	0	0	0	0	2e-05	0.00056	0.01366	0.08053	0.23378	0.32531	0.23467	0.09116	0.01817	0.00201	0.00013	0	0
48.45	0	0	0	0	0	0	0	1e-05	0.0007	0.01242	0.08229	0.2283	0.32898	0.23656	0.09034	0.01838	0.00189	0.00013	0	0
48.5	0	0	0	0	0	0	0	0	0.00057	0.01243	0.07883	0.22603	0.32618	0.2411	0.09333	0.01934	0.00209	0.0001	0	0
48.55	0	0	0	0	0	0	0	0	0.00056	0.01205	0.07828	0.22511	0.32536	0.24174	0.09491	0.01972	0.00214	0.00013	0	0
48.6	0	0	0	0	0	0	0	1e-05	0.00048	0.01146	0.07566	0.22303	0.32384	0.24593	0.09671	0.02035	0.00242	9e-05	2e-05	0
48.65	0	0	0	0	0	0	0	0	0.00056	0.0108	0.0733	0.22135	0.32632	0.24568	0.09806	0.02132	0.00242	0.00019	0	0
48.7	0	0	0	0	0	0	0	0	0.00058	0.01069	0.0738	0.21911	0.32502	0.24761	0.09922	0.02102	0.00283	0.00012	0	0
48.75	0	0	0	0	0	0	0	0	0.00053	0.01064	0.0718	0.21477	0.3264	0.24978	0.10164	0.02182	0.00241	0.0002	1e-05	0
48.8	0	0	0	0	0	0	0	2e-05	0.00054	0.01056	0.07006	0.21503	0.32489	0.25137	0.10202	0.02249	0.00281	0.0002	1e-05	0
48.85	0	0	0	0	0	0	0	0	0.00043	0.0098	0.06869	0.21348	0.32415	0.2517	0.10503	0.02366	0.00281	0.00025	0	0
48.9	0	0	0	0	0	0	0	0	0.00048	0.01005	0.06757	0.21097	0.32215	0.2553	0.10628	0.02388	0.00311	0.0002	1e-05	0
48.95	0	0	0	0	0	0	0	0	0.00039	0.00896	0.06567	0.20763	0.32583	0.25667	0.10696	0.0244	0.00332	0.00016	1e-05	0
49	0	0	0	0	0	0	0	1e-05	0.00038	0.00937	0.06384	0.20527	0.32101	0.26	0.11057	0.02594	0.00343	0.00018	0	0
49.05	0	0	0	0	0	0	0	0	0.00046	0.00942	0.06484	0.20663	0.31887	0.25981	0.11084	0.02575	0.00315	0.00023	0	0
49.1	0	0	0	0	0	0	0	0	0.00039	0.00876	0.06306	0.19986	0.31843	0.26572	0.11248	0.02759	0.00341	0.0003	0	0
49.15	0	0	0	0	0	0	0	0	0.0003	0.00818	0.06088	0.20041	0.32071	0.2632	0.11569	0.02711	0.00327	0.00025	0	0
49.2	0	0	0	0	0	0	0	2e-05	0.00024	0.00821	0.06059	0.19757	0.31891	0.2672	0.11606	0.02747	0.00345	0.00026	2e-05	0
49.25	0	0	0	0	0	0	0	0	0.00036	0.00786	0.05849	0.19542	0.31796	0.26919	0.11754	0.02874	0.00417	0.00026	1e-05	0
49.3	0	0	0	0	0	0	0	0	0.00029	0.00774	0.05754	0.19498	0.31568	0.27004	0.12044	0.02889	0.00401	0.00038	1e-05	0
49.35	0	0	0	0	0	0	0	0	0.00022	0.00765	0.05769	0.19093	0.31547	0.27003	0.12393	0.02967	0.00416	0.00024	1e-05	0
49.4	0	0	0	0	0	0	0	0	0.00027	0.00723	0.05557	0.18824	0.3173	0.27252	0.12395	0.03015	0.00444	0.00032	1e-05	0
49.45	0	0	0	0	0	0	0	0	0.00023	0.00702	0.05433	0.18569	0.31418	0.27514	0.12693	0.03212	0.00395	0.00039	2e-05	0
49.5	0	0	0	0	0	0	0	0	0.00017	0.00699	0.05356	0.18326	0.313	0.27548	0.12961	0.03314	0.00447	0.00032	0	0
49.55	0	0	0	0	0	0	0	0	0.00023	0.00676	0.05251	0.18189	0.3113	0.27792	0.13102	0.03319	0.00479	0.00037	2e-05	0
49.6	0	0	0	0	0	0	0	0	0.00016	0.00633	0.05059	0.17981	0.3087	0.28157	0.13398	0.03358	0.00493	0.00035	0	0
49.65	0	0	0	0	0	0	0	1e-05	0.00022	0.0064	0.05036	0.17774	0.30944	0.28081	0.13512	0.03479	0.00457	0.0005	4e-05	0
49.7	0	0	0	0	0	0	0	0	0.00025	0.00543	0.05048	0.17542	0.30919	0.2804	0.13694	0.03641	0.00514	0.00032	2e-05	0
49.75	0	0	0	0	0	0	0	0	0.00019	0.00606	0.04755	0.17313	0.30933	0.28222	0.13866	0.0368	0.00561	0.00043	2e-05	0
49.8	0	0	0	0	0	0	0	0	0.00019	0.0055	0.0454	0.17356	0.30793	0.28487	0.13914	0.03747	0.00541	0.00051	2e-05	0
49.85	0	0	0	0	0	0	0	0	0.0002	0.00565	0.04607	0.16833	0.30501	0.28715	0.14268	0.03914	0.00537	0.00039	1e-05	0
49.9	0	0	0	0	0	0	0	0	0.00017	0.00531	0.04484	0.16688	0.30565	0.28863	0.14302	0.03877	0.00611	0.00061	1e-05	0
49.95	0	0	0	0	0	0	0	0	0.00021	0.0052	0.04545	0.16726	0.30047	0.28945	0.14528	0.04023	0.00601	0.00042	2e-05	0
50	0	0	0	0	0	0	0	0	0.00013	0.00515	0.04344	0.16359	0.30299	0.2895	0.14708	0.04121	0.00649	0.00042	0	0


==> Supplementary/p300K.dat <==
1.1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.15	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.25	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.3	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.35	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.4	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.45	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.5	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.55	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.6	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.65	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.7	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.75	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.8	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.85	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.9	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.95	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.05	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.15	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.25	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.3	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.35	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.4	0.99996	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.45	0.99992	8e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.5	0.99989	0.00011	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.55	0.99978	0.00022	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.6	0.99946	0.00054	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.65	0.99904	0.00096	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.7	0.9989	0.0011	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.75	0.99802	0.00198	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.8	0.99721	0.00279	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.85	0.99527	0.00473	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.9	0.99426	0.00574	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.95	0.99196	0.00804	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3	0.98947	0.01053	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.05	0.98661	0.01339	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.1	0.98292	0.01708	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.15	0.98562	0.01438	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.2	0.98799	0.01201	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.25	0.98457	0.01543	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.3	0.97943	0.02057	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.35	0.96779	0.03221	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.4	0.95501	0.04499	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.45	0.95883	0.04117	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.5	0.96832	0.03168	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.55	0.96957	0.03043	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.6	0.96357	0.03643	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.65	0.96659	0.03341	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.7	0.97112	0.02888	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.75	0.9684	0.0316	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.8	0.96887	0.03113	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.85	0.96819	0.03181	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.9	0.96239	0.03761	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.95	0.95545	0.04455	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4	0.94726	0.05274	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.05	0.93735	0.06265	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.1	0.93147	0.06853	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.15	0.92679	0.07321	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.2	0.91418	0.08582	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.25	0.89634	0.10366	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.3	0.88167	0.11833	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.35	0.87047	0.12953	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.4	0.8745	0.12549	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.45	0.87631	0.12369	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.5	0.87096	0.12904	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.55	0.86458	0.13541	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.6	0.8597	0.14028	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.65	0.85359	0.14637	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.7	0.84699	0.153	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.75	0.8429	0.15706	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.8	0.84061	0.15936	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.85	0.83844	0.16155	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.9	0.83189	0.16805	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.95	0.82466	0.17523	0.00011	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5	0.81502	0.18487	0.00011	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.05	0.80938	0.19045	0.00017	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.1	0.80066	0.19918	0.00016	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.15	0.79295	0.20681	0.00024	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.2	0.78569	0.21404	0.00027	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.25	0.78318	0.21654	0.00028	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.3	0.7729	0.22663	0.00047	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.35	0.76561	0.2339	0.00049	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.4	0.7548	0.24462	0.00058	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.45	0.74795	0.2512	0.00085	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.5	0.74064	0.25859	0.00077	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.55	0.73039	0.26859	0.00102	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.6	0.72245	0.27622	0.00133	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.65	0.71299	0.28545	0.00156	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.7	0.70272	0.29526	0.00202	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.75	0.69101	0.30701	0.00198	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.8	0.68172	0.31578	0.0025	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.85	0.6712	0.32533	0.00347	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.9	0.65598	0.34001	0.00401	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5.95	0.6456	0.3497	0.0047	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6	0.62509	0.3696	0.00531	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.05	0.59983	0.39414	0.00603	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.1	0.5795	0.41322	0.00728	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.15	0.56408	0.42745	0.00847	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.2	0.54983	0.44064	0.00953	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.25	0.53816	0.45118	0.01066	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.3	0.52226	0.46434	0.0134	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.35	0.5007	0.48397	0.01533	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.4	0.48342	0.50023	0.01635	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.45	0.46105	0.51987	0.01908	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.5	0.44002	0.53826	0.02171	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.55	0.41404	0.56214	0.02382	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.6	0.40209	0.57246	0.02544	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.65	0.38228	0.58818	0.02954	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.7	0.36916	0.59737	0.03347	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.75	0.35059	0.61185	0.03756	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.8	0.33404	0.6232	0.04273	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.85	0.32155	0.63262	0.04583	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.9	0.30373	0.64482	0.05142	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6.95	0.30183	0.64007	0.05807	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7	0.29686	0.63764	0.06549	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.05	0.28841	0.63659	0.07497	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.1	0.28194	0.63478	0.08321	7e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.15	0.26965	0.63976	0.09055	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.2	0.25464	0.64314	0.10218	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.25	0.24028	0.64926	0.11032	0.00014	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.3	0.22023	0.66158	0.11805	0.00014	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.35	0.19375	0.68588	0.12027	0.0001	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.4	0.1664	0.71104	0.12243	0.00013	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.45	0.13577	0.74219	0.1218	0.00024	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.5	0.10163	0.77613	0.12199	0.00025	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.55	0.0616	0.79908	0.13896	0.00036	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.6	0.05121	0.79112	0.15705	0.00062	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.65	0.04094	0.78111	0.17704	0.00091	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.7	0.03177	0.75751	0.20954	0.00118	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.75	0.02256	0.73039	0.24517	0.00188	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.8	0.02059	0.72241	0.2547	0.0023	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.85	0.01824	0.70991	0.26942	0.00243	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.9	0.01637	0.69497	0.28581	0.00285	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7.95	0.01437	0.68636	0.29573	0.00354	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8	0.01262	0.67506	0.30837	0.00395	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.05	0.01028	0.6645	0.32079	0.00442	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.1	0.00983	0.6462	0.33853	0.00543	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.15	0.00769	0.63551	0.35128	0.00552	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.2	0.00692	0.62287	0.3635	0.0067	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.25	0.00577	0.6081	0.37857	0.00756	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.3	0.00517	0.59191	0.3943	0.00862	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.35	0.0042	0.58203	0.40445	0.00932	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.4	0.00361	0.56739	0.41848	0.01052	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.45	0.00363	0.55682	0.42831	0.01124	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.5	0.00308	0.54182	0.44181	0.01328	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.55	0.00291	0.53293	0.4497	0.01444	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.6	0.00242	0.52116	0.46093	0.01549	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.65	0.00195	0.5094	0.47112	0.01749	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.7	0.00154	0.50061	0.47972	0.01812	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.75	0.00137	0.48684	0.491	0.02078	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.8	0.00133	0.479	0.49761	0.02204	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.85	0.00093	0.46537	0.50956	0.02413	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.9	0.00088	0.45478	0.51986	0.02446	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8.95	0.00064	0.44545	0.52681	0.02707	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9	0.00062	0.43544	0.53445	0.02944	5e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.05	0.00062	0.42238	0.54439	0.03257	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.1	0.00037	0.41597	0.54964	0.03397	5e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.15	0.00029	0.40562	0.5578	0.03627	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.2	0.00028	0.39304	0.5678	0.03882	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.25	0.00026	0.3822	0.57461	0.04284	9e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.3	0.00027	0.37358	0.58144	0.04461	0.0001	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.35	0.00016	0.36275	0.58783	0.04912	0.00014	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.4	0.00014	0.35359	0.59511	0.05106	0.0001	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.45	8e-05	0.3424	0.6029	0.0545	0.00012	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.5	0.00014	0.33532	0.60649	0.0579	0.00015	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.55	6e-05	0.32408	0.61382	0.06186	0.00018	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.6	0.0001	0.31583	0.61857	0.06526	0.00024	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.65	9e-05	0.30895	0.62183	0.06883	0.0003	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.7	4e-05	0.29912	0.62813	0.0724	0.00031	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.75	0	0.29003	0.63136	0.07816	0.00045	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.8	1e-05	0.28304	0.63547	0.08107	0.00041	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.85	2e-05	0.27259	0.64004	0.08693	0.00042	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.9	3e-05	0.26392	0.64277	0.09277	0.00051	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9.95	0	0.25558	0.64803	0.09572	0.00067	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10	3e-05	0.24833	0.65051	0.10035	0.00078	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.05	0	0.23854	0.65336	0.10724	0.00086	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.1	1e-05	0.23193	0.65628	0.11068	0.0011	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.15	0	0.22531	0.65733	0.11636	0.001	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.2	0	0.21667	0.66027	0.12198	0.00108	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.25	0	0.21088	0.66139	0.12645	0.00128	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.3	0	0.20175	0.66233	0.13452	0.0014	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.35	0	0.19771	0.66341	0.13747	0.0014	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.4	0	0.1867	0.66511	0.14632	0.00187	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.45	0	0.18384	0.66203	0.15194	0.00219	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.5	0	0.17432	0.66757	0.1558	0.00231	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.55	0	0.17142	0.66187	0.1643	0.00241	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.6	0	0.16436	0.66342	0.16935	0.00287	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.65	0	0.15744	0.66391	0.17599	0.00266	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.7	0	0.15162	0.66024	0.18493	0.00321	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.75	0	0.14876	0.65761	0.18958	0.00404	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.8	0	0.14011	0.65892	0.19692	0.00405	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.85	0	0.13666	0.65436	0.2046	0.00438	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.9	0	0.1318	0.65204	0.2113	0.00485	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10.95	0	0.12685	0.65053	0.21737	0.00524	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11	0	0.12114	0.64772	0.22533	0.00581	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.05	0	0.11679	0.64588	0.23118	0.00613	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.1	0	0.11007	0.64427	0.23915	0.0065	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.15	0	0.10604	0.63791	0.24822	0.0078	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.2	0	0.10359	0.63089	0.25745	0.00806	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.25	0	0.09847	0.63172	0.26098	0.00881	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.3	0	0.0925	0.62714	0.2705	0.00984	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.35	0	0.09099	0.62164	0.27691	0.01043	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.4	0	0.08647	0.6163	0.28632	0.01086	5e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.45	0	0.08299	0.6092	0.29577	0.01198	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.5	0	0.08003	0.60399	0.30333	0.0126	5e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.55	0	0.07607	0.60081	0.30918	0.01393	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.6	0	0.07221	0.59434	0.31896	0.01447	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.65	0	0.06869	0.59232	0.32364	0.01529	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.7	0	0.0658	0.5848	0.33176	0.01762	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.75	0	0.06316	0.57721	0.34132	0.01827	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.8	0	0.05997	0.57066	0.34948	0.01979	0.0001	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.85	0	0.05665	0.56597	0.35671	0.02055	0.00012	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.9	0	0.0545	0.5586	0.36442	0.02236	0.00012	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11.95	0	0.05229	0.55299	0.37168	0.02293	0.00011	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12	0	0.04984	0.5462	0.37953	0.02434	9e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.05	0	0.04674	0.53911	0.38644	0.02758	0.00013	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.1	0	0.04476	0.53064	0.39638	0.02804	0.00018	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.15	0	0.04269	0.52359	0.40352	0.03008	0.00012	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.2	0	0.04085	0.51796	0.40946	0.03159	0.00014	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.25	0	0.03815	0.50982	0.4178	0.03389	0.00034	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.3	0	0.03511	0.50532	0.42411	0.03526	0.0002	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.35	0	0.03486	0.49809	0.42876	0.03802	0.00027	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.4	0	0.03295	0.49096	0.43523	0.04056	0.0003	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.45	0	0.0308	0.48046	0.44562	0.04283	0.00029	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.5	0	0.03028	0.47553	0.44826	0.04546	0.00047	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.55	0	0.02893	0.46636	0.4567	0.04754	0.00047	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.6	0	0.0269	0.45997	0.46257	0.05011	0.00045	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.65	0	0.02539	0.45251	0.47051	0.05103	0.00056	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.7	0	0.02352	0.44468	0.47421	0.05697	0.00062	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.75	0	0.022	0.43839	0.48116	0.05789	0.00056	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.8	0	0.02178	0.42891	0.48851	0.06012	0.00068	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.85	0	0.02004	0.41974	0.4955	0.06385	0.00087	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.9	0	0.01831	0.41388	0.49923	0.06768	0.0009	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12.95	0	0.01794	0.40461	0.50543	0.07111	0.00091	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13	0	0.01678	0.39848	0.50852	0.07521	0.00101	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.05	0	0.0153	0.39168	0.51545	0.07627	0.0013	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.1	0	0.01523	0.38271	0.51866	0.08218	0.00122	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.15	0	0.01386	0.37739	0.52161	0.08568	0.00146	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.2	0	0.01239	0.36554	0.53233	0.08824	0.00149	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.25	0	0.01215	0.36091	0.53329	0.09173	0.00192	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.3	0	0.01099	0.35267	0.53772	0.09673	0.00188	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.35	0	0.01097	0.34565	0.5398	0.10152	0.00206	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.4	0	0.01036	0.33988	0.54621	0.10154	0.00201	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.45	0	0.00903	0.3329	0.54779	0.10779	0.00249	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.5	0	0.00896	0.32601	0.55438	0.10794	0.0027	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.55	0	0.00841	0.31824	0.55794	0.11285	0.00255	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.6	0	0.00782	0.31409	0.55925	0.11615	0.00268	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.65	0	0.00748	0.3101	0.5594	0.12016	0.00286	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.7	0	0.00694	0.29932	0.56518	0.12509	0.00345	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.75	0	0.00614	0.29544	0.56695	0.12817	0.00329	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.8	0	0.00551	0.28853	0.5704	0.13212	0.00342	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
13.85	0	0.006	0.28211	0.57193	0.13591	0.00405	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.9	0	0.00513	0.27551	0.57455	0.14095	0.00386	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13.95	0	0.0045	0.27206	0.57373	0.14564	0.00406	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14	0	0.00425	0.26355	0.5815	0.14615	0.00454	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.05	0	0.00368	0.25955	0.57673	0.1548	0.00524	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14.1	0	0.00406	0.254	0.57895	0.15788	0.00506	5e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.15	0	0.00387	0.24625	0.58163	0.16271	0.00553	1e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.2	0	0.00353	0.24184	0.58336	0.16522	0.00602	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.25	0	0.00309	0.23847	0.58082	0.17132	0.00628	2e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.3	0	0.00299	0.23111	0.58338	0.17537	0.00712	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.35	0	0.00269	0.22549	0.58472	0.18042	0.00664	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.4	0	0.00245	0.22574	0.57822	0.18568	0.00791	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14.45	0	0.00219	0.21696	0.58252	0.1897	0.00859	4e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.5	0	0.00232	0.21196	0.58308	0.19356	0.00902	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.55	0	0.0017	0.20656	0.5842	0.19882	0.00869	3e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.6	0	0.00161	0.20108	0.58536	0.20191	0.00998	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.65	0	0.0018	0.19501	0.58608	0.20651	0.01054	6e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.7	0	0.00137	0.19556	0.58026	0.21145	0.01126	0.0001	0	0	0	0	0	0	0	0	0	0	0	0	0
14.75	0	0.00138	0.1886	0.58062	0.21789	0.01143	8e-05	0	0	0	0	0	0	0	0	0	0	0	0	0
14.8	0	0.00124	0.1859	0.57862	0.2215	0.01262	0.00012	0	0	0	0	0	0	0	0	0	0	0	0	0
14.85	0	0.00103	0.18009	0.57722	0.22845	0.0131	0.00011	0	0	0	0	0	0	0	0	0	0	0	0	0
14.9	0	0.00123	0.17781	0.57544	0.23107	0.01433	0.00012	0	0	0	0	0	0	0	0	0	0	0	0	0
14.95	0	0.00093	0.17379	0.57236	0.23786	0.01493	0.00013	0	0	0	0	0	0	0	0	0	0	0	0	0
15	0	0.00084	0.16905	0.57108	0.24232	0.01659	0.00012	0	0	0	0	0	0	0	0	0	0	0	0	0
15.05	0	0.00089	0.16738	0.56832	0.24589	0.01735	0.00017	0	0	0	0	0	0	0	0	0	0	0	0	0
15.1	0	0.00081	0.16058	0.56698	0.25352	0.01788	0.00023	0	0	0	0	0	0	0	0	0	0	0	0	0
15.15	0	0.00073	0.15757	0.56423	0.25883	0.01843	0.00021	0	0	0	0	0	0	0	0	0	0	0	0	0
15.2	0	0.0006	0.15401	0.56148	0.26268	0.02098	0.00025	0	0	0	0	0	0	0	0	0	0	0	0	0
15.25	0	0.00056	0.15107	0.55765	0.26801	0.02245	0.00026	0	0	0	0	0	0	0	0	0	0	0	0	0
15.3	0	0.00067	0.14603	0.55559	0.27502	0.02247	0.00022	0	0	0	0	0	0	0	0	0	0	0	0	0
15.35	0	0.00043	0.14226	0.55358	0.27843	0.02504	0.00026	0	0	0	0	0	0	0	0	0	0	0	0	0
15.4	0	0.00046	0.14013	0.54774	0.2853	0.02604	0.00033	0	0	0	0	0	0	0	0	0	0	0	0	0
15.45	0	0.00049	0.13861	0.54348	0.28941	0.02763	0.00038	0	0	0	0	0	0	0	0	0	0	0	0	0
15.5	0	0.00039	0.13598	0.5363	0.29773	0.02923	0.00037	0	0	0	0	0	0	0	0	0	0	0	0	0
15.55	0	0.00038	0.13034	0.53195	0.30534	0.03148	0.00051	0	0	0	0	0	0	0	0	0	0	0	0	0
15.6	0	0.00037	0.12696	0.52755	0.31134	0.03336	0.00041	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
15.65	0	0.00035	0.12124	0.52218	0.32029	0.0353	0.00064	0	0	0	0	0	0	0	0	0	0	0	0	0
15.7	0	0.00032	0.1181	0.5197	0.3231	0.03818	0.0006	0	0	0	0	0	0	0	0	0	0	0	0	0
15.75	0	0.0003	0.11398	0.51366	0.33317	0.03826	0.00063	0	0	0	0	0	0	0	0	0	0	0	0	0
15.8	0	0.00017	0.1091	0.5095	0.33846	0.04214	0.00063	0	0	0	0	0	0	0	0	0	0	0	0	0
15.85	0	0.00023	0.1061	0.50324	0.34527	0.04426	0.0009	0	0	0	0	0	0	0	0	0	0	0	0	0
15.9	0	0.00028	0.10202	0.49605	0.35212	0.04848	0.00105	0	0	0	0	0	0	0	0	0	0	0	0	0
15.95	0	0.00018	0.09973	0.49124	0.35629	0.0516	0.00096	0	0	0	0	0	0	0	0	0	0	0	0	0
16	0	0.00023	0.0948	0.48258	0.36746	0.05397	0.00096	0	0	0	0	0	0	0	0	0	0	0	0	0
16.05	0	0.00017	0.08941	0.47619	0.37664	0.05623	0.00136	0	0	0	0	0	0	0	0	0	0	0	0	0
16.1	0	0.00012	0.08751	0.46596	0.385	0.06003	0.00138	0	0	0	0	0	0	0	0	0	0	0	0	0
16.15	0	0.00024	0.08427	0.45778	0.39344	0.06284	0.00143	0	0	0	0	0	0	0	0	0	0	0	0	0
16.2	0	0.00012	0.08087	0.45331	0.39801	0.06604	0.00165	0	0	0	0	0	0	0	0	0	0	0	0	0
16.25	0	0.00012	0.07649	0.44668	0.40545	0.06953	0.00173	0	0	0	0	0	0	0	0	0	0	0	0	0
16.3	0	0.00018	0.07352	0.43771	0.41492	0.07179	0.00186	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.35	0	0.00011	0.06937	0.42872	0.42187	0.07754	0.00238	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.4	0	7e-05	0.06577	0.42251	0.43051	0.07871	0.00243	0	0	0	0	0	0	0	0	0	0	0	0	0
16.45	0	8e-05	0.06285	0.41088	0.44001	0.0837	0.00247	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.5	0	7e-05	0.05944	0.40364	0.44785	0.08643	0.00255	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.55	0	5e-05	0.05564	0.39439	0.45561	0.09168	0.00263	0	0	0	0	0	0	0	0	0	0	0	0	0
16.6	0	6e-05	0.05089	0.39098	0.46034	0.09486	0.00287	0	0	0	0	0	0	0	0	0	0	0	0	0
16.65	0	3e-05	0.04798	0.38012	0.47036	0.09852	0.00299	0	0	0	0	0	0	0	0	0	0	0	0	0
16.7	0	4e-05	0.04552	0.37146	0.47667	0.10322	0.00309	0	0	0	0	0	0	0	0	0	0	0	0	0
16.75	0	7e-05	0.04224	0.36591	0.48107	0.10722	0.00347	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.8	0	6e-05	0.03904	0.36068	0.48741	0.109	0.0038	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.85	0	6e-05	0.03704	0.35065	0.495	0.1132	0.00403	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.9	0	5e-05	0.0336	0.34557	0.49801	0.11858	0.00418	1e-05	0	0	0	0	0	0	0	0	0	0	0	0
16.95	0	4e-05	0.03183	0.3381	0.50469	0.12076	0.00456	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
17	0	0	0.02829	0.33027	0.51263	0.12388	0.00487	6e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.05	0	1e-05	0.02729	0.32274	0.51601	0.1287	0.0052	5e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.1	0	2e-05	0.02457	0.31611	0.52119	0.13288	0.00519	4e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.15	0	3e-05	0.02293	0.31282	0.52361	0.13513	0.00546	2e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.2	0	0	0.02068	0.31035	0.52243	0.13999	0.0065	5e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.25	0	0	0.02041	0.30238	0.53	0.14061	0.00655	5e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.3	0	1e-05	0.01837	0.29375	0.53476	0.14633	0.00673	5e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.35	0	3e-05	0.01718	0.29253	0.53304	0.15016	0.007	6e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.4	0	1e-05	0.01651	0.28409	0.53734	0.15444	0.00748	0.00013	0	0	0	0	0	0	0	0	0	0	0	0
17.45	0	0	0.0153	0.28106	0.53838	0.15684	0.00834	8e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.5	0	0	0.01479	0.27391	0.54128	0.16103	0.00893	6e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.55	0	0	0.01244	0.27165	0.54344	0.16295	0.0094	0.00012	0	0	0	0	0	0	0	0	0	0	0	0
17.6	0	0	0.01222	0.26782	0.54199	0.16817	0.00974	6e-05	0	0	0	0	0	0	0	0	0	0	0	0
17.65	0	0	0.01204	0.26379	0.54119	0.17207	0.0108	0.00011	0	0	0	0	0	0	0	0	0	0	0	0
17.7	0	0	0.01106	0.2596	0.5416	0.17616	0.01136	0.00022	0	0	0	0	0	0	0	0	0	0	0	0
17.75	0	0	0.01065	0.25215	0.5439	0.18183	0.01135	0.00012	0	0	0	0	0	0	0	0	0	0	0	0
17.8	0	0	0.00986	0.2496	0.54567	0.1821	0.01262	0.00015	0	0	0	0	0	0	0	0	0	0	0	0
17.85	0	0	0.00878	0.24535	0.54493	0.18715	0.01363	0.00016	0	0	0	0	0	0	0	0	0	0	0	0
17.9	0	0	0.00862	0.24133	0.54318	0.19238	0.01422	0.00027	0	0	0	0	0	0	0	0	0	0	0	0
17.95	0	0	0.00851	0.2378	0.54279	0.1962	0.01439	0.00031	0	0	0	0	0	0	0	0	0	0	0	0
18	0	0	0.00834	0.23521	0.54138	0.19868	0.01616	0.00023	0	0	0	0	0	0	0	0	0	0	0	0
18.05	0	0	0.00734	0.23149	0.53965	0.20423	0.01705	0.00024	0	0	0	0	0	0	0	0	0	0	0	0
18.1	0	0	0.00719	0.2241	0.54087	0.20899	0.01852	0.00033	0	0	0	0	0	0	0	0	0	0	0	0
18.15	0	0	0.00672	0.22124	0.54094	0.21226	0.01856	0.00028	0	0	0	0	0	0	0	0	0	0	0	0
18.2	0	0	0.00646	0.21641	0.53866	0.218	0.02024	0.00023	0	0	0	0	0	0	0	0	0	0	0	0
18.25	0	0	0.00637	0.21301	0.53915	0.2194	0.02165	0.00042	0	0	0	0	0	0	0	0	0	0	0	0
18.3	0	0	0.00574	0.20831	0.53575	0.22668	0.02308	0.00044	0	0	0	0	0	0	0	0	0	0	0	0
18.35	0	0	0.00555	0.20436	0.53438	0.23272	0.02261	0.00038	0	0	0	0	0	0	0	0	0	0	0	0
18.4	0	0	0.00544	0.20014	0.53267	0.23576	0.0255	0.00049	0	0	0	0	0	0	0	0	0	0	0	0
18.45	0	0	0.00505	0.19632	0.53111	0.241	0.02596	0.00056	0	0	0	0	0	0	0	0	0	0	0	0
18.5	0	0	0.0052	0.19529	0.52681	0.24558	0.02652	0.0006	0	0	0	0	0	0	0	0	0	0	0	0
18.55	0	0	0.00456	0.18703	0.52778	0.25048	0.02951	0.00064	0	0	0	0	0	0	0	0	0	0	0	0
18.6	0	0	0.00433	0.18479	0.52363	0.25562	0.03102	0.00061	0	0	0	0	0	0	0	0	0	0	0	0
18.65	0	0	0.00445	0.1825	0.51925	0.26127	0.03172	0.00081	0	0	0	0	0	0	0	0	0	0	0	0
18.7	0	0	0.00347	0.17927	0.51642	0.26658	0.03328	0.00098	0	0	0	0	0	0	0	0	0	0	0	0
18.75	0	0	0.00347	0.17462	0.51481	0.27237	0.03374	0.00099	0	0	0	0	0	0	0	0	0	0	0	0
18.8	0	0	0.00342	0.172	0.51104	0.2767	0.03591	0.00093	0	0	0	0	0	0	0	0	0	0	0	0
18.85	0	0	0.00303	0.16858	0.50909	0.28099	0.03734	0.00097	0	0	0	0	0	0	0	0	0	0	0	0
18.9	0	0	0.00301	0.16413	0.50488	0.28806	0.03903	0.00088	1e-05	0	0	0	0	0	0	0	0	0	0	0
18.95	0	0	0.00281	0.16087	0.50415	0.28995	0.04121	0.001	1e-05	0	0	0	0	0	0	0	0	0	0	0
19	0	0	0.00255	0.15702	0.49839	0.29772	0.04322	0.00109	1e-05	0	0	0	0	0	0	0	0	0	0	0
19.05	0	0	0.00242	0.15362	0.49699	0.30046	0.04495	0.00153	3e-05	0	0	0	0	0	0	0	0	0	0	0
19.1	0	0	0.00242	0.14972	0.49224	0.30758	0.04664	0.0014	0	0	0	0	0	0	0	0	0	0	0	0
19.15	0	0	0.00242	0.14539	0.48986	0.31213	0.04875	0.00144	1e-05	0	0	0	0	0	0	0	0	0	0	0
19.2	0	0	0.00211	0.14315	0.48637	0.31647	0.05041	0.00149	0	0	0	0	0	0	0	0	0	0	0	0
19.25	0	0	0.00184	0.13846	0.48461	0.3207	0.05261	0.00178	0	0	0	0	0	0	0	0	0	0	0	0
19.3	0	0	0.00192	0.13652	0.47573	0.32719	0.05661	0.00202	1e-05	0	0	0	0	0	0	0	0	0	0	0
19.35	0	0	0.0018	0.1333	0.47164	0.3337	0.05782	0.00174	0	0	0	0	0	0	0	0	0	0	0	0
19.4	0	0	0.00163	0.13061	0.46967	0.33804	0.05806	0.00197	2e-05	0	0	0	0	0	0	0	0	0	0	0
19.45	0	0	0.00172	0.1268	0.46369	0.34333	0.06218	0.00227	1e-05	0	0	0	0	0	0	0	0	0	0	0
19.5	0	0	0.00143	0.12539	0.45966	0.34703	0.06449	0.002	0	0	0	0	0	0	0	0	0	0	0	0
19.55	0	0	0.00148	0.11881	0.45873	0.35353	0.06473	0.0027	2e-05	0	0	0	0	0	0	0	0	0	0	0
19.6	0	0	0.00122	0.1185	0.44904	0.35963	0.06879	0.0028	2e-05	0	0	0	0	0	0	0	0	0	0	0
19.65	0	0	0.00121	0.11364	0.44871	0.36227	0.07118	0.00295	4e-05	0	0	0	0	0	0	0	0	0	0	0
19.7	0	0	0.00111	0.11086	0.44518	0.36713	0.07297	0.00272	3e-05	0	0	0	0	0	0	0	0	0	0	0
19.75	0	0	0.00098	0.10671	0.43795	0.37548	0.07547	0.00338	3e-05	0	0	0	0	0	0	0	0	0	0	0
19.8	0	0	0.00094	0.10554	0.43496	0.37838	0.07679	0.00334	5e-05	0	0	0	0	0	0	0	0	0	0	0
19.85	0	0	0.00096	0.10184	0.43066	0.38053	0.08216	0.00379	6e-05	0	0	0	0	0	0	0	0	0	0	0
19.9	0	0	0.00074	0.09897	0.42407	0.38941	0.083	0.00378	3e-05	0	0	0	0	0	0	0	0	0	0	0
19.95	0	0	0.00098	0.0975	0.42076	0.38832	0.08847	0.00394	3e-05	0	0	0	0	0	0	0	0	0	0	0
20	0	0	0.00087	0.09337	0.41474	0.39578	0.09089	0.00432	3e-05	0	0	0	0	0	0	0	0	0	0	0
20.05	0	0	0.00086	0.08967	0.41177	0.40003	0.09287	0.00473	7e-05	0	0	0	0	0	0	0	0	0	0	0
20.1	0	0	0.0007	0.0886	0.40714	0.40467	0.09412	0.00468	9e-05	0	0	0	0	0	0	0	0	0	0	0
20.15	0	0	0.00065	0.08457	0.4019	0.41105	0.09669	0.00507	7e-05	0	0	0	0	0	0	0	0	0	0	0
20.2	0	0	0.00064	0.08459	0.397	0.4121	0.10007	0.00553	7e-05	0	0	0	0	0	0	0	0	0	0	0
20.25	0	0	0.00068	0.08189	0.39015	0.41632	0.10502	0.00587	7e-05	0	0	0	0	0	0	0	0	0	0	0
20.3	0	0	0.00058	0.07645	0.38562	0.42191	0.10922	0.00614	8e-05	0	0	0	0	0	0	0	0	0	0	0
20.35	0	0	0.00054	0.07535	0.38111	0.42715	0.10902	0.00668	0.00015	0	0	0	0	0	0	0	0	0	0	0
20.4	0	0	0.00052	0.07477	0.37543	0.42868	0.1135	0.00699	0.00011	0	0	0	0	0	0	0	0	0	0	0
20.45	0	0	0.00044	0.07136	0.37027	0.43404	0.11663	0.00707	0.00019	0	0	0	0	0	0	0	0	0	0	0
20.5	0	0	0.00059	0.06799	0.36457	0.4386	0.12032	0.00779	0.00014	0	0	0	0	0	0	0	0	0	0	0
20.55	0	0	0.00036	0.06659	0.35716	0.44274	0.12482	0.00813	0.0002	0	0	0	0	0	0	0	0	0	0	0
20.6	0	0	0.0003	0.06419	0.35571	0.44222	0.12875	0.00873	0.0001	0	0	0	0	0	0	0	0	0	0	0
20.65	0	0	0.00042	0.06058	0.35102	0.44803	0.13064	0.00914	0.00017	0	0	0	0	0	0	0	0	0	0	0
20.7	0	0	0.00034	0.06005	0.34598	0.44982	0.13425	0.00938	0.00018	0	0	0	0	0	0	0	0	0	0	0
20.75	0	0	0.00037	0.05812	0.34473	0.45143	0.1345	0.01065	0.0002	0	0	0	0	0	0	0	0	0	0	0
20.8	0	0	0.00031	0.05631	0.33405	0.45628	0.14188	0.01097	0.0002	0	0	0	0	0	0	0	0	0	0	0
20.85	0	0	0.00029	0.05398	0.33078	0.45928	0.14351	0.01195	0.00021	0	0	0	0	0	0	0	0	0	0	0
20.9	0	0	0.00021	0.05212	0.32872	0.45858	0.1476	0.01245	0.00032	0	0	0	0	0	0	0	0	0	0	0
20.95	0	0	0.00016	0.04942	0.3196	0.46605	0.15184	0.01265	0.00028	0	0	0	0	0	0	0	0	0	0	0
21	0	0	0.00021	0.04918	0.31634	0.46418	0.15631	0.01354	0.00024	0	0	0	0	0	0	0	0	0	0	0
21.05	0	0	0.00017	0.04646	0.31154	0.4698	0.15763	0.01409	0.0003	1e-05	0	0	0	0	0	0	0	0	0	0
21.1	0	0	0.00017	0.04354	0.30584	0.47291	0.16223	0.01486	0.00045	0	0	0	0	0	0	0	0	0	0	0
21.15	0	0	0.00025	0.04285	0.30187	0.47046	0.16817	0.01598	0.00042	0	0	0	0	0	0	0	0	0	0	0
21.2	0	0	0.00016	0.04006	0.29847	0.47118	0.17298	0.01673	0.00042	0	0	0	0	0	0	0	0	0	0	0
21.25	0	0	0.00014	0.0404	0.29127	0.4763	0.17412	0.0174	0.00037	0	0	0	0	0	0	0	0	0	0	0
21.3	0	0	0.0002	0.03748	0.28437	0.47784	0.18124	0.01826	0.00061	0	0	0	0	0	0	0	0	0	0	0
21.35	0	0	0.00018	0.03676	0.28152	0.4784	0.1834	0.01929	0.00045	0	0	0	0	0	0	0	0	0	0	0
21.4	0	0	0.00014	0.03444	0.27769	0.47801	0.18879	0.02041	0.00051	1e-05	0	0	0	0	0	0	0	0	0	0
21.45	0	0	9e-05	0.03488	0.27044	0.48058	0.19152	0.02177	0.00072	0	0	0	0	0	0	0	0	0	0	0
21.5	0	0	9e-05	0.0321	0.26774	0.48378	0.19319	0.02239	0.00071	0	0	0	0	0	0	0	0	0	0	0
21.55	0	0	9e-05	0.03138	0.26351	0.48333	0.19709	0.02388	0.00071	1e-05	0	0	0	0	0	0	0	0	0	0
21.6	0	0	0.0001	0.03026	0.25761	0.48228	0.20389	0.02499	0.00086	1e-05	0	0	0	0	0	0	0	0	0	0
21.65	0	0	0.0001	0.02839	0.25461	0.4813	0.20926	0.02557	0.00076	1e-05	0	0	0	0	0	0	0	0	0	0
21.7	0	0	3e-05	0.02695	0.24888	0.48454	0.21223	0.02686	0.00051	0	0	0	0	0	0	0	0	0	0	0
21.75	0	0	6e-05	0.02659	0.24514	0.48586	0.21375	0.02781	0.00079	0	0	0	0	0	0	0	0	0	0	0
21.8	0	0	0.0001	0.02526	0.2407	0.48198	0.2228	0.02835	0.00081	0	0	0	0	0	0	0	0	0	0	0
21.85	0	0	6e-05	0.02351	0.23628	0.48291	0.22541	0.03086	0.00096	1e-05	0	0	0	0	0	0	0	0	0	0
21.9	0	0	6e-05	0.02255	0.23044	0.48656	0.22767	0.0315	0.00121	1e-05	0	0	0	0	0	0	0	0	0	0
21.95	0	0	8e-05	0.02206	0.22771	0.48237	0.23288	0.03377	0.00112	1e-05	0	0	0	0	0	0	0	0	0	0
22	0	0	0.00011	0.02046	0.22459	0.48126	0.23782	0.03462	0.00113	1e-05	0	0	0	0	0	0	0	0	0	0
22.05	0	0	7e-05	0.0196	0.22099	0.47919	0.24288	0.03619	0.00105	3e-05	0	0	0	0	0	0	0	0	0	0
22.1	0	0	5e-05	0.01868	0.21398	0.47896	0.24854	0.03855	0.00123	1e-05	0	0	0	0	0	0	0	0	0	0
22.15	0	0	2e-05	0.0176	0.20923	0.47968	0.25192	0.03993	0.00159	3e-05	0	0	0	0	0	0	0	0	0	0
22.2	0	0	4e-05	0.01664	0.20838	0.47627	0.2577	0.03955	0.0014	2e-05	0	0	0	0	0	0	0	0	0	0
22.25	0	0	4e-05	0.01689	0.20336	0.47432	0.26124	0.04237	0.00178	0	0	0	0	0	0	0	0	0	0	0
22.3	0	0	2e-05	0.01457	0.19741	0.47475	0.26686	0.04423	0.00214	2e-05	0	0	0	0	0	0	0	0	0	0
22.35	0	0	4e-05	0.01498	0.19485	0.47326	0.26985	0.04522	0.00177	3e-05	0	0	0	0	0	0	0	0	0	0
22.4	0	0	5e-05	0.01351	0.19155	0.46867	0.27808	0.04603	0.00208	3e-05	0	0	0	0	0	0	0	0	0	0
22.45	0	0	3e-05	0.01383	0.18636	0.47122	0.27803	0.04846	0.00207	0	0	0	0	0	0	0	0	0	0	0
22.5	0	0	1e-05	0.01199	0.18456	0.46591	0.28473	0.05057	0.00221	2e-05	0	0	0	0	0	0	0	0	0	0
22.55	0	0	2e-05	0.01191	0.17857	0.46594	0.28904	0.05222	0.00228	2e-05	0	0	0	0	0	0	0	0	0	0
22.6	0	0	2e-05	0.01196	0.17638	0.46457	0.29174	0.05291	0.00239	3e-05	0	0	0	0	0	0	0	0	0	0
22.65	0	0	2e-05	0.01098	0.16981	0.46152	0.29931	0.0554	0.00293	3e-05	0	0	0	0	0	0	0	0	0	0
22.7	0	0	3e-05	0.00995	0.16955	0.45833	0.3011	0.05827	0.00273	4e-05	0	0	0	0	0	0	0	0	0	0
22.75	0	0	3e-05	0.00969	0.16211	0.45471	0.30993	0.06054	0.00297	2e-05	0	0	0	0	0	0	0	0	0	0
22.8	0	0	1e-05	0.00883	0.16083	0.45464	0.30999	0.06262	0.003	8e-05	0	0	0	0	0	0	0	0	0	0
22.85	0	0	3e-05	0.0089	0.15704	0.45321	0.31361	0.06335	0.00379	7e-05	0	0	0	0	0	0	0	0	0	0
22.9	0	0	0	0.0082	0.15358	0.44903	0.31986	0.06571	0.00351	0.00011	0	0	0	0	0	0	0	0	0	0
22.95	0	0	2e-05	0.00794	0.14982	0.44528	0.32442	0.06879	0.0037	3e-05	0	0	0	0	0	0	0	0	0	0
23	0	0	2e-05	0.00755	0.14791	0.44119	0.32915	0.06992	0.00419	6e-05	1e-05	0	0	0	0	0	0	0	0	0
23.05	0	0	2e-05	0.00664	0.1417	0.4377	0.33601	0.07358	0.00427	8e-05	0	0	0	0	0	0	0	0	0	0
23.1	0	0	2e-05	0.00646	0.13965	0.43638	0.33758	0.07531	0.00451	9e-05	0	0	0	0	0	0	0	0	0	0
23.15	0	0	0	0.00622	0.13733	0.43439	0.3395	0.07801	0.00446	8e-05	1e-05	0	0	0	0	0	0	0	0	0
23.2	0	0	1e-05	0.00546	0.13306	0.42884	0.34674	0.08056	0.00526	7e-05	0	0	0	0	0	0	0	0	0	0
23.25	0	0	1e-05	0.00503	0.13014	0.42553	0.35155	0.08216	0.00545	0.00013	0	0	0	0	0	0	0	0	0	0
23.3	0	0	0	0.00502	0.1283	0.42384	0.35338	0.08332	0.00602	0.00012	0	0	0	0	0	0	0	0	0	0
23.35	0	0	0	0.00468	0.1225	0.42098	0.3574	0.08783	0.00649	0.00011	1e-05	0	0	0	0	0	0	0	0	0
23.4	0	0	1e-05	0.0048	0.12065	0.41589	0.36211	0.09	0.00636	0.00017	1e-05	0	0	0	0	0	0	0	0	0
23.45	0	0	0	0.00477	0.11849	0.41212	0.3636	0.09402	0.00688	0.00011	1e-05	0	0	0	0	0	0	0	0	0
23.5	0	0	1e-05	0.00394	0.1145	0.40997	0.36877	0.09533	0.00731	0.00017	0	0	0	0	0	0	0	0	0	0
23.55	0	0	1e-05	0.00394	0.11385	0.40305	0.37311	0.09776	0.00811	0.00016	1e-05	0	0	0	0	0	0	0	0	0
23.6	0	0	0	0.00359	0.10904	0.39963	0.37723	0.10181	0.00845	0.00025	0	0	0	0	0	0	0	0	0	0
23.65	0	0	0	0.00339	0.10807	0.39759	0.37998	0.10278	0.00803	0.00015	1e-05	0	0	0	0	0	0	0	0	0
23.7	0	0	0	0.00325	0.1032	0.39473	0.38364	0.1058	0.00928	0.0001	0	0	0	0	0	0	0	0	0	0
23.75	0	0	1e-05	0.00292	0.10309	0.38997	0.38534	0.10954	0.00883	0.0003	0	0	0	0	0	0	0	0	0	0
23.8	0	0	2e-05	0.00267	0.09939	0.38297	0.39158	0.11335	0.00981	0.0002	1e-05	0	0	0	0	0	0	0	0	0
23.85	0	0	1e-05	0.00247	0.09613	0.38231	0.39366	0.11473	0.01045	0.00024	0	0	0	0	0	0	0	0	0	0
23.9	0	0	1e-05	0.00251	0.09343	0.38209	0.39471	0.11709	0.00988	0.00028	0	0	0	0	0	0	0	0	0	0
23.95	0	0	0	0.00204	0.0923	0.37055	0.4018	0.12194	0.01111	0.00026	0	0	0	0	0	0	0	0	0	0
24	0	0	1e-05	0.00222	0.09003	0.37038	0.40106	0.12367	0.01228	0.00034	1e-05	0	0	0	0	0	0	0	0	0
24.05	0	0	0	0.00189	0.08847	0.3636	0.40597	0.1273	0.0124	0.00037	0	0	0	0	0	0	0	0	0	0
24.1	0	0	0	0.00172	0.08426	0.36067	0.40833	0.13137	0.01326	0.00039	0	0	0	0	0	0	0	0	0	0
24.15	0	0	0	0.00168	0.08207	0.35364	0.41393	0.13496	0.01334	0.00038	0	0	0	0	0	0	0	0	0	0
24.2	0	0	0	0.0014	0.0796	0.35214	0.41594	0.1365	0.01402	0.0004	0	0	0	0	0	0	0	0	0	0
24.25	0	0	0	0.00184	0.07757	0.34866	0.41715	0.13916	0.01515	0.00047	0	0	0	0	0	0	0	0	0	0
24.3	0	0	0	0.00143	0.07478	0.3429	0.4195	0.14499	0.01601	0.00038	1e-05	0	0	0	0	0	0	0	0	0
24.35	0	0	0	0.00129	0.0744	0.33599	0.42433	0.14755	0.01588	0.00056	0	0	0	0	0	0	0	0	0	0
24.4	0	0	0	0.00121	0.07192	0.33806	0.42184	0.14908	0.01726	0.00062	1e-05	0	0	0	0	0	0	0	0	0
24.45	0	0	0	0.00121	0.06846	0.32749	0.4287	0.15602	0.01744	0.00067	1e-05	0	0	0	0	0	0	0	0	0
24.5	0	0	0	0.00115	0.06811	0.32483	0.42997	0.15656	0.01883	0.00055	0	0	0	0	0	0	0	0	0	0
24.55	0	0	0	0.00085	0.0657	0.32218	0.43041	0.16125	0.01887	0.00072	2e-05	0	0	0	0	0	0	0	0	0
24.6	0	0	0	0.0009	0.06167	0.31768	0.43545	0.16288	0.02054	0.00087	1e-05	0	0	0	0	0	0	0	0	0
24.65	0	0	0	0.00083	0.06126	0.31395	0.4343	0.16819	0.02078	0.00069	0	0	0	0	0	0	0	0	0	0
24.7	0	0	0	0.00078	0.05947	0.30815	0.4365	0.17223	0.0222	0.00067	0	0	0	0	0	0	0	0	0	0
24.75	0	0	0	0.00086	0.058	0.30757	0.43413	0.1758	0.02281	0.00083	0	0	0	0	0	0	0	0	0	0
24.8	0	0	0	0.00074	0.05717	0.3006	0.43928	0.17781	0.02343	0.00096	1e-05	0	0	0	0	0	0	0	0	0
24.85	0	0	0	0.00072	0.05554	0.29465	0.44156	0.18171	0.02501	0.0008	1e-05	0	0	0	0	0	0	0	0	0
24.9	0	0	0	0.00065	0.05381	0.28986	0.44192	0.18662	0.02601	0.00108	5e-05	0	0	0	0	0	0	0	0	0
24.95	0	0	0	0.00054	0.05067	0.2868	0.44309	0.18981	0.02799	0.00109	1e-05	0	0	0	0	0	0	0	0	0
25	0	0	0	0.00054	0.04907	0.28218	0.44262	0.19604	0.02854	0.00099	2e-05	0	0	0	0	0	0	0	0	0
25.05	0	0	0	0.00056	0.04784	0.28182	0.44487	0.19484	0.02897	0.00109	1e-05	0	0	0	0	0	0	0	0	0
25.1	0	0	0	0.0005	0.0461	0.27494	0.44316	0.20376	0.03028	0.00125	1e-05	0	0	0	0	0	0	0	0	0
25.15	0	0	0	0.00046	0.04545	0.27089	0.44503	0.20635	0.03042	0.00134	6e-05	0	0	0	0	0	0	0	0	0
25.2	0	0	0	0.00039	0.04302	0.26916	0.44357	0.21085	0.0316	0.00137	4e-05	0	0	0	0	0	0	0	0	0
25.25	0	0	0	0.00041	0.04249	0.26245	0.44695	0.21163	0.03434	0.00172	1e-05	0	0	0	0	0	0	0	0	0
25.3	0	0	0	0.00036	0.03981	0.25746	0.44788	0.21781	0.03511	0.00155	2e-05	0	0	0	0	0	0	0	0	0
25.35	0	0	0	0.00025	0.03918	0.25744	0.44363	0.22138	0.03627	0.00179	6e-05	0	0	0	0	0	0	0	0	0
25.4	0	0	0	0.00025	0.03834	0.25126	0.44238	0.22806	0.03782	0.00186	3e-05	0	0	0	0	0	0	0	0	0
25.45	0	0	0	0.00029	0.03612	0.24395	0.44645	0.23167	0.03965	0.00182	5e-05	0	0	0	0	0	0	0	0	0
25.5	0	0	0	0.0003	0.03628	0.24222	0.44733	0.23032	0.04142	0.00211	2e-05	0	0	0	0	0	0	0	0	0
25.55	0	0	0	0.00029	0.03372	0.23834	0.44719	0.2369	0.04159	0.00195	2e-05	0	0	0	0	0	0	0	0	0
25.6	0	0	0	0.0003	0.03314	0.23263	0.4467	0.24165	0.0432	0.00237	1e-05	0	0	0	0	0	0	0	0	0
25.65	0	0	0	0.00027	0.03223	0.23302	0.44347	0.24369	0.04459	0.00266	7e-05	0	0	0	0	0	0	0	0	0
25.7	0	0	0	0.00016	0.03096	0.22591	0.44429	0.24932	0.04654	0.00279	3e-05	0	0	0	0	0	0	0	0	0
25.75	0	0	0	0.00015	0.03014	0.22215	0.44618	0.25045	0.04817	0.0027	6e-05	0	0	0	0	0	0	0	0	0
25.8	0	0	0	0.00022	0.02896	0.22108	0.43901	0.25827	0.04936	0.00307	3e-05	0	0	0	0	0	0	0	0	0
25.85	0	0	0	0.0002	0.0272	0.21773	0.43902	0.26081	0.05189	0.00307	8e-05	0	0	0	0	0	0	0	0	0
25.9	0	0	0	0.0002	0.0274	0.21434	0.43859	0.26261	0.05362	0.00318	6e-05	0	0	0	0	0	0	0	0	0
25.95	0	0	0	0.00017	0.02531	0.20802	0.43782	0.26921	0.056	0.00342	5e-05	0	0	0	0	0	0	0	0	0
26	0	0	0	0.0002	0.02473	0.20355	0.43752	0.27265	0.05763	0.00362	0.0001	0	0	0	0	0	0	0	0	0
26.05	0	0	0	0.00017	0.02369	0.20393	0.43599	0.27396	0.05808	0.00409	9e-05	0	0	0	0	0	0	0	0	0
26.1	0	0	0	8e-05	0.02253	0.19891	0.43466	0.27886	0.06072	0.00412	0.00011	1e-05	0	0	0	0	0	0	0	0
26.15	0	0	0	8e-05	0.02267	0.19254	0.43339	0.28488	0.06179	0.00454	0.00011	0	0	0	0	0	0	0	0	0
26.2	0	0	0	0.00013	0.02126	0.18844	0.43465	0.28796	0.06298	0.00451	7e-05	0	0	0	0	0	0	0	0	0
26.25	0	0	0	0.00012	0.02057	0.18757	0.42972	0.29052	0.06662	0.00477	0.0001	1e-05	0	0	0	0	0	0	0	0
26.3	0	0	0	0.00015	0.02118	0.18302	0.42766	0.29677	0.06621	0.00492	7e-05	2e-05	0	0	0	0	0	0	0	0
26.35	0	0	0	0.0001	0.01855	0.17793	0.42622	0.30154	0.07034	0.00517	0.00015	0	0	0	0	0	0	0	0	0
26.4	0	0	0	7e-05	0.01883	0.17286	0.42492	0.30439	0.07315	0.00554	0.00024	0	0	0	0	0	0	0	0	0
26.45	0	0	0	0.0001	0.01759	0.17414	0.42023	0.30733	0.07433	0.00613	0.00014	1e-05	0	0	0	0	0	0	0	0
26.5	0	0	0	8e-05	0.01665	0.16891	0.41926	0.31252	0.07579	0.00657	0.00022	0	0	0	0	0	0	0	0	0
26.55	0	0	0	0.00011	0.01645	0.16653	0.4181	0.31397	0.07778	0.00695	0.00011	0	0	0	0	0	0	0	0	0
26.6	0	0	0	0.0001	0.01631	0.16426	0.41563	0.31658	0.07956	0.00731	0.00024	1e-05	0	0	0	0	0	0	0	0
26.65	0	0	0	0.00013	0.01477	0.16111	0.41234	0.32103	0.08322	0.00718	0.00022	0	0	0	0	0	0	0	0	0
26.7	0	0	0	3e-05	0.01458	0.15495	0.41079	0.32576	0.08632	0.00733	0.00024	0	0	0	0	0	0	0	0	0
26.75	0	0	0	0.00015	0.01335	0.15417	0.40841	0.32748	0.08841	0.00784	0.00019	0	0	0	0	0	0	0	0	0
26.8	0	0	0	0.00014	0.01306	0.15061	0.40619	0.33328	0.08804	0.00848	0.0002	0	0	0	0	0	0	0	0	0
26.85	0	0	0	7e-05	0.01354	0.14646	0.40233	0.33548	0.09278	0.00913	0.00021	0	0	0	0	0	0	0	0	0
26.9	0	0	0	7e-05	0.01194	0.14459	0.39901	0.3389	0.09589	0.00929	0.0003	1e-05	0	0	0	0	0	0	0	0
26.95	0	0	0	2e-05	0.0113	0.13957	0.39882	0.34412	0.09685	0.00907	0.00024	1e-05	0	0	0	0	0	0	0	0
27	0	0	0	3e-05	0.01083	0.13839	0.39432	0.34663	0.0992	0.01033	0.00027	0	0	0	0	0	0	0	0	0
27.05	0	0	0	5e-05	0.01027	0.13388	0.39313	0.34879	0.10353	0.01007	0.00028	0	0	0	0	0	0	0	0	0
27.1	0	0	0	1e-05	0.01003	0.12949	0.39138	0.35258	0.10519	0.01088	0.00044	0	0	0	0	0	0	0	0	0
27.15	0	0	0	1e-05	0.00985	0.1293	0.38734	0.35538	0.1062	0.01155	0.00037	0	0	0	0	0	0	0	0	0
27.2	0	0	0	1e-05	0.00903	0.1257	0.38544	0.35822	0.10908	0.01205	0.00046	1e-05	0	0	0	0	0	0	0	0
27.25	0	0	0	3e-05	0.00951	0.12279	0.38261	0.3605	0.11184	0.01227	0.00044	1e-05	0	0	0	0	0	0	0	0
27.3	0	0	0	1e-05	0.00922	0.12148	0.37867	0.36103	0.1164	0.01271	0.00047	1e-05	0	0	0	0	0	0	0	0
27.35	0	0	0	6e-05	0.00824	0.11757	0.37421	0.36704	0.11896	0.01341	0.00051	0	0	0	0	0	0	0	0	0
27.4	0	0	0	2e-05	0.00732	0.11604	0.37249	0.36753	0.12225	0.01379	0.00055	1e-05	0	0	0	0	0	0	0	0
27.45	0	0	0	1e-05	0.00743	0.11172	0.3686	0.37209	0.12411	0.01545	0.00057	2e-05	0	0	0	0	0	0	0	0
27.5	0	0	0	4e-05	0.0071	0.11131	0.36359	0.37526	0.12696	0.01519	0.00054	1e-05	0	0	0	0	0	0	0	0
27.55	0	0	0	0	0.00643	0.10776	0.36102	0.37726	0.13146	0.01543	0.00061	3e-05	0	0	0	0	0	0	0	0
27.6	0	0	0	1e-05	0.00631	0.10474	0.35781	0.38004	0.13351	0.01682	0.00074	2e-05	0	0	0	0	0	0	0	0
27.65	0	0	0	0	0.00612	0.10208	0.35411	0.38335	0.13556	0.01793	0.00084	1e-05	0	0	0	0	0	0	0	0
27.7	0	0	0	0	0.00531	0.10002	0.35301	0.38528	0.1378	0.01779	0.00077	2e-05	0	0	0	0	0	0	0	0
27.75	0	0	0	0	0.00536	0.09781	0.35022	0.38488	0.14137	0.01946	0.00089	1e-05	0	0	0	0	0	0	0	0
27.8	0	0	0	2e-05	0.00568	0.0952	0.34236	0.38973	0.14537	0.02068	0.00095	1e-05	0	0	0	0	0	0	0	0
27.85	0	0	0	3e-05	0.00513	0.09261	0.33944	0.3914	0.14918	0.02127	0.00094	0	0	0	0	0	0	0	0	0
27.9	0	0	0	1e-05	0.00445	0.09148	0.33796	0.39092	0.15301	0.02114	0.00103	0	0	0	0	0	0	0	0	0
27.95	0	0	0	1e-05	0.00448	0.08871	0.33212	0.39565	0.15438	0.02355	0.00107	3e-05	0	0	0	0	0	0	0	0
28	0	0	0	0	0.00413	0.08609	0.33068	0.39716	0.15828	0.02236	0.00129	1e-05	0	0	0	0	0	0	0	0
28.05	0	0	0	2e-05	0.00403	0.08597	0.32573	0.3991	0.16082	0.02324	0.00105	4e-05	0	0	0	0	0	0	0	0
28.1	0	0	0	1e-05	0.00396	0.08247	0.32355	0.39873	0.16544	0.02435	0.00147	2e-05	0	0	0	0	0	0	0	0
28.15	0	0	0	1e-05	0.00365	0.08106	0.31929	0.40214	0.16603	0.0266	0.0012	2e-05	0	0	0	0	0	0	0	0
28.2	0	0	0	1e-05	0.00369	0.07894	0.31744	0.40002	0.17114	0.02738	0.00132	6e-05	0	0	0	0	0	0	0	0
28.25	0	0	0	0	0.00331	0.07639	0.31332	0.40435	0.17364	0.02744	0.00151	3e-05	1e-05	0	0	0	0	0	0	0
28.3	0	0	0	1e-05	0.00338	0.07451	0.31085	0.40405	0.177	0.02842	0.00175	2e-05	1e-05	0	0	0	0	0	0	0
28.35	0	0	0	0	0.00264	0.07234	0.30364	0.40696	0.18252	0.03024	0.00164	2e-05	0	0	0	0	0	0	0	0
28.4	0	0	0	0	0.00309	0.07055	0.30157	0.40896	0.18308	0.03085	0.00185	5e-05	0	0	0	0	0	0	0	0
28.45	0	0	0	1e-05	0.00284	0.06864	0.29917	0.40581	0.18907	0.03248	0.00195	3e-05	0	0	0	0	0	0	0	0
28.5	0	0	0	0	0.00238	0.06669	0.2935	0.41223	0.19006	0.033	0.0021	4e-05	0	0	0	0	0	0	0	0
28.55	0	0	0	0	0.00248	0.065	0.28977	0.41189	0.19473	0.03404	0.00203	6e-05	0	0	0	0	0	0	0	0
28.6	0	0	0	1e-05	0.00242	0.06457	0.28748	0.41301	0.19577	0.03472	0.00199	3e-05	0	0	0	0	0	0	0	0
28.65	0	0	0	1e-05	0.00216	0.06218	0.28496	0.41159	0.20065	0.03603	0.00237	5e-05	0	0	0	0	0	0	0	0
28.7	0	0	0	0	0.00222	0.05923	0.27685	0.41516	0.20576	0.03849	0.00224	5e-05	0	0	0	0	0	0	0	0
28.75	0	0	0	0	0.00185	0.05788	0.27716	0.41509	0.20815	0.03715	0.00267	5e-05	0	0	0	0	0	0	0	0
28.8	0	0	0	1e-05	0.00191	0.05771	0.2727	0.41581	0.20911	0.04013	0.00252	0.0001	0	0	0	0	0	0	0	0
28.85	0	0	0	0	0.0016	0.05522	0.27015	0.41513	0.21446	0.04064	0.00274	6e-05	0	0	0	0	0	0	0	0
28.9	0	0	0	0	0.00181	0.05391	0.26651	0.41695	0.21577	0.04191	0.00305	9e-05	0	0	0	0	0	0	0	0
28.95	0	0	0	1e-05	0.00151	0.05137	0.26127	0.4182	0.2208	0.04347	0.0032	0.00017	0	0	0	0	0	0	0	0
29	0	0	0	1e-05	0.00153	0.05079	0.25656	0.41621	0.22661	0.04477	0.00345	7e-05	0	0	0	0	0	0	0	0
29.05	0	0	0	0	0.0013	0.0484	0.25507	0.41969	0.22529	0.04663	0.00356	6e-05	0	0	0	0	0	0	0	0
29.1	0	0	0	0	0.00147	0.04797	0.25285	0.41488	0.2314	0.04752	0.00383	8e-05	0	0	0	0	0	0	0	0
29.15	0	0	0	0	0.00119	0.04747	0.2466	0.41613	0.23428	0.0505	0.00371	0.00012	0	0	0	0	0	0	0	0
29.2	0	0	0	2e-05	0.00109	0.04597	0.24358	0.41603	0.23766	0.05159	0.00392	0.00013	1e-05	0	0	0	0	0	0	0
29.25	0	0	0	0	0.00116	0.04437	0.23722	0.41567	0.24384	0.05349	0.00418	7e-05	0	0	0	0	0	0	0	0
29.3	0	0	0	0	0.00106	0.04274	0.23611	0.41542	0.2452	0.05496	0.00441	0.0001	0	0	0	0	0	0	0	0
29.35	0	0	0	1e-05	0.00107	0.04167	0.23366	0.41358	0.24883	0.05641	0.00463	0.00014	0	0	0	0	0	0	0	0
29.4	0	0	0	0	0.00086	0.04116	0.22833	0.41484	0.25241	0.05699	0.0053	0.00011	0	0	0	0	0	0	0	0
29.45	0	0	0	1e-05	0.00073	0.03943	0.22425	0.41551	0.25526	0.05917	0.00545	0.00019	0	0	0	0	0	0	0	0
29.5	0	0	0	1e-05	0.00083	0.03803	0.22084	0.41389	0.25913	0.06173	0.00534	0.0002	0	0	0	0	0	0	0	0
29.55	0	0	0	1e-05	0.00086	0.03656	0.21991	0.41267	0.26139	0.06334	0.00507	0.00018	1e-05	0	0	0	0	0	0	0
29.6	0	0	0	0	0.00064	0.0354	0.21639	0.41065	0.26788	0.06281	0.00605	0.00018	0	0	0	0	0	0	0	0
29.65	0	0	0	0	0.00074	0.03446	0.21136	0.41018	0.2704	0.06602	0.00662	0.00022	0	0	0	0	0	0	0	0
29.7	0	0	0	0	0.00055	0.03408	0.20742	0.4096	0.27257	0.06883	0.0067	0.00024	1e-05	0	0	0	0	0	0	0
29.75	0	0	0	0	0.00057	0.03289	0.20586	0.409	0.27392	0.07108	0.00639	0.00029	0	0	0	0	0	0	0	0
29.8	0	0	0	0	0.0005	0.03032	0.20305	0.40622	0.27979	0.07273	0.00715	0.00024	0	0	0	0	0	0	0	0
29.85	0	0	0	1e-05	0.00065	0.03019	0.19852	0.40647	0.28303	0.073	0.00786	0.00027	0	0	0	0	0	0	0	0
29.9	0	0	0	0	0.00058	0.02922	0.19664	0.40423	0.28453	0.07666	0.00786	0.00028	0	0	0	0	0	0	0	0
29.95	0	0	0	0	0.00041	0.02755	0.19245	0.4011	0.29311	0.07737	0.0077	0.00031	0	0	0	0	0	0	0	0
30	0	0	0	0	0.00035	0.02756	0.18829	0.4028	0.29358	0.0789	0.00819	0.00033	0	0	0	0	0	0	0	0
30.05	0	0	0	0	0.00039	0.02793	0.18722	0.39903	0.29441	0.08201	0.00869	0.00032	0	0	0	0	0	0	0	0
30.1	0	0	0	0	0.00037	0.02591	0.18496	0.39538	0.29835	0.08529	0.00936	0.00037	1e-05	0	0	0	0	0	0	0
30.15	0	0	0	0	0.00038	0.02558	0.17971	0.39974	0.29815	0.08626	0.00986	0.00031	1e-05	0	0	0	0	0	0	0
30.2	0	0	0	0	0.00034	0.02356	0.17666	0.39292	0.30739	0.08851	0.01013	0.00047	2e-05	0	0	0	0	0	0	0
30.25	0	0	0	0	0.00031	0.02291	0.17392	0.39443	0.30802	0.08974	0.01032	0.00035	0	0	0	0	0	0	0	0
30.3	0	0	0	0	0.00034	0.02219	0.17191	0.38915	0.3125	0.09293	0.01046	0.00049	3e-05	0	0	0	0	0	0	0
30.35	0	0	0	0	0.00032	0.02267	0.16527	0.3904	0.31382	0.09524	0.01163	0.00065	0	0	0	0	0	0	0	0
30.4	0	0	0	0	0.00026	0.02119	0.16504	0.3859	0.3161	0.09873	0.0122	0.00058	0	0	0	0	0	0	0	0
30.45	0	0	0	0	0.0003	0.0201	0.16116	0.38497	0.3201	0.10026	0.0124	0.0007	1e-05	0	0	0	0	0	0	0
30.5	0	0	0	0	0.00021	0.01949	0.15773	0.38315	0.32454	0.10152	0.01281	0.00054	1e-05	0	0	0	0	0	0	0
30.55	0	0	0	0	0.00025	0.01976	0.15733	0.38128	0.32544	0.10225	0.01313	0.00055	1e-05	0	0	0	0	0	0	0
30.6	0	0	0	0	0.00018	0.01842	0.15304	0.37866	0.32732	0.10839	0.01342	0.00057	0	0	0	0	0	0	0	0
30.65	0	0	0	0	0.0002	0.01761	0.14778	0.3776	0.33293	0.10823	0.01499	0.00066	0	0	0	0	0	0	0	0
30.7	0	0	0	0	0.00015	0.01651	0.14681	0.37168	0.33575	0.11295	0.01538	0.00076	1e-05	0	0	0	0	0	0	0
30.75	0	0	0	0	0.00025	0.01616	0.14314	0.37194	0.3382	0.11377	0.01572	0.0008	2e-05	0	0	0	0	0	0	0
30.8	0	0	0	0	0.00015	0.01596	0.14143	0.36778	0.33885	0.11815	0.01673	0.00094	1e-05	0	0	0	0	0	0	0
30.85	0	0	0	0	0.00018	0.01548	0.13873	0.36625	0.3413	0.12039	0.01667	0.00099	1e-05	0	0	0	0	0	0	0
30.9	0	0	0	0	0.00013	0.01444	0.13383	0.36467	0.34478	0.12354	0.01774	0.00086	1e-05	0	0	0	0	0	0	0
30.95	0	0	0	0	0.00013	0.01437	0.13364	0.36177	0.34533	0.12557	0.01793	0.00122	4e-05	0	0	0	0	0	0	0
31	0	0	0	0	0.00016	0.01363	0.12869	0.36147	0.34753	0.12863	0.0187	0.00118	1e-05	0	0	0	0	0	0	0
31.05	0	0	0	0	0.00014	0.01372	0.12715	0.3562	0.35118	0.13078	0.01954	0.00125	4e-05	0	0	0	0	0	0	0
31.1	0	0	0	0	7e-05	0.01301	0.12484	0.3508	0.35552	0.13436	0.02033	0.00102	5e-05	0	0	0	0	0	0	0
31.15	0	0	0	0	9e-05	0.01212	0.12419	0.351	0.35536	0.13544	0.02049	0.00127	4e-05	0	0	0	0	0	0	0
31.2	0	0	0	0	8e-05	0.01154	0.11998	0.34792	0.3572	0.14025	0.02157	0.00145	1e-05	0	0	0	0	0	0	0
31.25	0	0	0	0	0.00014	0.01154	0.11867	0.34295	0.36109	0.14233	0.02211	0.00116	1e-05	0	0	0	0	0	0	0
31.3	0	0	0	0	0.0001	0.01115	0.11466	0.34131	0.36194	0.14627	0.0234	0.00113	4e-05	0	0	0	0	0	0	0
31.35	0	0	0	0	7e-05	0.0109	0.11314	0.33778	0.36621	0.14651	0.02394	0.00142	3e-05	0	0	0	0	0	0	0
31.4	0	0	0	0	5e-05	0.0096	0.11083	0.33531	0.36839	0.14863	0.02555	0.00156	8e-05	0	0	0	0	0	0	0
31.45	0	0	0	0	6e-05	0.00974	0.10773	0.33367	0.36974	0.15285	0.02445	0.00167	9e-05	0	0	0	0	0	0	0
31.5	0	0	0	0	3e-05	0.00907	0.10498	0.33207	0.36939	0.1559	0.0267	0.00182	4e-05	0	0	0	0	0	0	0
31.55	0	0	0	0	5e-05	0.00919	0.10194	0.32808	0.37118	0.16044	0.02734	0.00174	4e-05	0	0	0	0	0	0	0
31.6	0	0	0	0	3e-05	0.00846	0.10203	0.32344	0.37346	0.16239	0.02819	0.00196	4e-05	0	0	0	0	0	0	0
31.65	0	0	0	0	4e-05	0.00798	0.09951	0.31928	0.37547	0.16622	0.02915	0.00227	8e-05	0	0	0	0	0	0	0
31.7	0	0	0	0	0.0001	0.00824	0.09638	0.31716	0.37756	0.16703	0.03124	0.00222	7e-05	0	0	0	0	0	0	0
31.75	0	0	0	0	9e-05	0.00765	0.09428	0.31653	0.37713	0.17144	0.03059	0.00225	4e-05	0	0	0	0	0	0	0
31.8	0	0	0	0	6e-05	0.00761	0.09161	0.31327	0.38033	0.1719	0.03271	0.00245	6e-05	0	0	0	0	0	0	0
31.85	0	0	0	0	3e-05	0.0077	0.08998	0.30618	0.38059	0.17849	0.0344	0.00254	9e-05	0	0	0	0	0	0	0
31.9	0	0	0	0	0.00011	0.00652	0.0874	0.30595	0.38152	0.18031	0.03561	0.00252	6e-05	0	0	0	0	0	0	0
31.95	0	0	0	0	2e-05	0.00639	0.08498	0.30149	0.38463	0.18341	0.03613	0.0029	5e-05	0	0	0	0	0	0	0
32	0	0	0	0	3e-05	0.00627	0.08277	0.29909	0.38366	0.18756	0.03753	0.00298	0.00011	0	0	0	0	0	0	0
32.05	0	0	0	0	1e-05	0.00611	0.08292	0.29583	0.38364	0.19026	0.03806	0.00309	8e-05	0	0	0	0	0	0	0
32.1	0	0	0	0	6e-05	0.006	0.08013	0.28925	0.38824	0.19264	0.04035	0.00326	7e-05	0	0	0	0	0	0	0
32.15	0	0	0	0	2e-05	0.00588	0.07787	0.28832	0.39084	0.19299	0.04081	0.00317	0.0001	0	0	0	0	0	0	0
32.2	0	0	0	0	1e-05	0.00539	0.07668	0.28529	0.38949	0.19731	0.04204	0.0036	0.00019	0	0	0	0	0	0	0
32.25	0	0	0	0	1e-05	0.00536	0.07392	0.28374	0.38987	0.2016	0.04201	0.00338	0.00011	0	0	0	0	0	0	0
32.3	0	0	0	0	5e-05	0.00497	0.07303	0.27875	0.3896	0.20513	0.04459	0.00375	0.00013	0	0	0	0	0	0	0
32.35	0	0	0	0	2e-05	0.0044	0.07006	0.27473	0.39008	0.21033	0.04585	0.00439	0.00014	0	0	0	0	0	0	0
32.4	0	0	0	0	3e-05	0.00413	0.06847	0.27174	0.39159	0.21242	0.04746	0.00406	9e-05	1e-05	0	0	0	0	0	0
32.45	0	0	0	0	0	0.00396	0.06839	0.27118	0.38948	0.21579	0.04696	0.00409	0.00015	0	0	0	0	0	0	0
32.5	0	0	0	0	0	0.00414	0.06631	0.26873	0.3906	0.2158	0.04996	0.00433	0.00012	1e-05	0	0	0	0	0	0
32.55	0	0	0	0	4e-05	0.00396	0.0637	0.26311	0.3943	0.21815	0.05167	0.00487	0.0002	0	0	0	0	0	0	0
32.6	0	0	0	0	3e-05	0.00383	0.06258	0.26061	0.38969	0.22385	0.05387	0.0054	0.00013	1e-05	0	0	0	0	0	0
32.65	0	0	0	0	0	0.00365	0.06094	0.25657	0.3928	0.22578	0.05471	0.00535	0.0002	0	0	0	0	0	0	0
32.7	0	0	0	0	1e-05	0.00335	0.06053	0.25187	0.39275	0.23057	0.05517	0.00556	0.00019	0	0	0	0	0	0	0
32.75	0	0	0	0	0	0.00308	0.05766	0.24953	0.39187	0.23398	0.05771	0.00589	0.00028	0	0	0	0	0	0	0
32.8	0	0	0	0	1e-05	0.00343	0.05581	0.2462	0.39271	0.23657	0.05895	0.00595	0.00036	1e-05	0	0	0	0	0	0
32.85	0	0	0	0	0	0.00265	0.05547	0.24463	0.39249	0.23936	0.05866	0.00646	0.00026	2e-05	0	0	0	0	0	0
32.9	0	0	0	0	1e-05	0.0025	0.05364	0.24391	0.39021	0.23984	0.06304	0.00651	0.00034	0	0	0	0	0	0	0
32.95	0	0	0	0	1e-05	0.00281	0.05179	0.23866	0.39217	0.24293	0.06455	0.0068	0.00028	0	0	0	0	0	0	0
33	0	0	0	0	1e-05	0.00244	0.05025	0.23508	0.39171	0.24928	0.06386	0.00696	0.0004	1e-05	0	0	0	0	0	0
33.05	0	0	0	0	2e-05	0.00219	0.04992	0.22935	0.39028	0.25327	0.06758	0.00701	0.00038	0	0	0	0	0	0	0
33.1	0	0	0	0	0	0.00213	0.04834	0.22866	0.39125	0.25392	0.06774	0.00774	0.00022	0	0	0	0	0	0	0
33.15	0	0	0	0	0	0.00223	0.04706	0.22481	0.38959	0.25646	0.07143	0.00803	0.00036	3e-05	0	0	0	0	0	0
33.2	0	0	0	0	1e-05	0.00189	0.04605	0.22168	0.38829	0.26125	0.07171	0.00861	0.0005	1e-05	0	0	0	0	0	0
33.25	0	0	0	0	1e-05	0.00214	0.04448	0.21866	0.38898	0.2618	0.07456	0.00891	0.00046	0	0	0	0	0	0	0
33.3	0	0	0	0	0	0.00177	0.04405	0.2135	0.38815	0.26676	0.0761	0.00908	0.00058	1e-05	0	0	0	0	0	0
33.35	0	0	0	0	2e-05	0.00183	0.04181	0.21182	0.38696	0.26829	0.07859	0.0102	0.00047	1e-05	0	0	0	0	0	0
33.4	0	0	0	0	0	0.00145	0.04004	0.20952	0.38547	0.2736	0.0796	0.00987	0.00044	1e-05	0	0	0	0	0	0
33.45	0	0	0	0	0	0.00133	0.0411	0.20537	0.38308	0.27596	0.08228	0.01035	0.00052	1e-05	0	0	0	0	0	0
33.5	0	0	0	0	0	0.00172	0.03896	0.19982	0.38464	0.28057	0.08338	0.01038	0.00052	1e-05	0	0	0	0	0	0
33.55	0	0	0	0	0	0.00155	0.03855	0.19747	0.38206	0.2804	0.08765	0.0118	0.00052	0	0	0	0	0	0	0
33.6	0	0	0	0	0	0.00131	0.03651	0.19919	0.3802	0.28436	0.08614	0.01163	0.00065	1e-05	0	0	0	0	0	0
33.65	0	0	0	0	1e-05	0.00119	0.03532	0.19498	0.38006	0.2865	0.08919	0.01205	0.00068	2e-05	0	0	0	0	0	0
33.7	0	0	0	0	0	0.00111	0.03436	0.18997	0.37726	0.29026	0.09364	0.01275	0.00064	1e-05	0	0	0	0	0	0
33.75	0	0	0	0	1e-05	0.00134	0.03285	0.18679	0.3783	0.29312	0.094	0.01292	0.00067	0	0	0	0	0	0	0
33.8	0	0	0	0	0	0.00099	0.03256	0.18727	0.3742	0.29347	0.09675	0.01381	0.00093	2e-05	0	0	0	0	0	0
33.85	0	0	0	0	0	0.001	0.03183	0.18186	0.37289	0.29931	0.09817	0.01414	0.0008	0	0	0	0	0	0	0
33.9	0	0	0	0	1e-05	0.00123	0.03161	0.17688	0.37247	0.30126	0.10191	0.01378	0.00082	3e-05	0	0	0	0	0	0
33.95	0	0	0	0	0	0.00114	0.0298	0.17859	0.37156	0.30225	0.10096	0.01471	0.00097	2e-05	0	0	0	0	0	0
34	0	0	0	0	0	0.00078	0.02924	0.17343	0.36835	0.30724	0.10485	0.01506	0.00102	3e-05	0	0	0	0	0	0
34.05	0	0	0	0	1e-05	0.00084	0.0282	0.17068	0.36717	0.30897	0.10732	0.01578	0.00099	4e-05	0	0	0	0	0	0
34.1	0	0	0	0	0	0.00085	0.0271	0.16938	0.36617	0.30992	0.10894	0.01654	0.00105	5e-05	0	0	0	0	0	0
34.15	0	0	0	0	0	0.00102	0.02654	0.1665	0.36332	0.31206	0.11137	0.01785	0.00132	2e-05	0	0	0	0	0	0
34.2	0	0	0	0	0	0.00071	0.02583	0.16155	0.36297	0.31642	0.11318	0.01819	0.00111	4e-05	0	0	0	0	0	0
34.25	0	0	0	0	0	0.00076	0.02522	0.1596	0.36208	0.31784	0.1148	0.01852	0.00115	3e-05	0	0	0	0	0	0
34.3	0	0	0	0	0	0.00052	0.02442	0.15688	0.35746	0.31971	0.12045	0.01933	0.00121	2e-05	0	0	0	0	0	0
34.35	0	0	0	0	1e-05	0.00061	0.02376	0.15394	0.35762	0.32154	0.12131	0.01982	0.00136	3e-05	0	0	0	0	0	0
34.4	0	0	0	0	0	0.00066	0.02222	0.15114	0.35346	0.32761	0.12299	0.0206	0.00131	1e-05	0	0	0	0	0	0
34.45	0	0	0	0	1e-05	0.00051	0.02236	0.14945	0.35278	0.32488	0.12658	0.02186	0.00155	1e-05	1e-05	0	0	0	0	0
34.5	0	0	0	0	0	0.00047	0.02152	0.14383	0.34985	0.33182	0.12924	0.02157	0.00167	3e-05	0	0	0	0	0	0
34.55	0	0	0	0	0	0.00046	0.02159	0.14406	0.34665	0.33183	0.13142	0.02232	0.00163	4e-05	0	0	0	0	0	0
34.6	0	0	0	0	0	0.00048	0.02007	0.14069	0.3461	0.33422	0.13387	0.02271	0.00181	5e-05	0	0	0	0	0	0
34.65	0	0	0	0	0	0.00052	0.01935	0.13804	0.34267	0.33609	0.13733	0.02406	0.00187	7e-05	0	0	0	0	0	0
34.7	0	0	0	0	0	0.00044	0.01832	0.13674	0.34064	0.33982	0.13729	0.02482	0.00189	4e-05	0	0	0	0	0	0
34.75	0	0	0	0	0	0.0005	0.01863	0.13341	0.33775	0.3409	0.14038	0.02625	0.00212	6e-05	0	0	0	0	0	0
34.8	0	0	0	0	0	0.00031	0.018	0.13081	0.33429	0.34289	0.14409	0.02741	0.00212	8e-05	0	0	0	0	0	0
34.85	0	0	0	0	0	0.00044	0.01737	0.12865	0.33218	0.34372	0.14697	0.02843	0.00217	7e-05	0	0	0	0	0	0
34.9	0	0	0	0	0	0.00056	0.01679	0.12746	0.32938	0.34545	0.14963	0.02828	0.0024	5e-05	0	0	0	0	0	0
34.95	0	0	0	0	0	0.00035	0.01591	0.12278	0.32982	0.34712	0.152	0.02962	0.00229	0.00011	0	0	0	0	0	0
35	0	0	0	0	0	0.00029	0.01634	0.12056	0.32667	0.34731	0.15609	0.02986	0.00279	9e-05	0	0	0	0	0	0
35.05	0	0	0	0	0	0.00026	0.01442	0.11972	0.32066	0.35399	0.15793	0.03014	0.00278	0.0001	0	0	0	0	0	0
35.1	0	0	0	0	0	0.00021	0.01499	0.11727	0.32171	0.34948	0.16098	0.0326	0.00266	0.0001	0	0	0	0	0	0
35.15	0	0	0	0	0	0.00029	0.01409	0.11399	0.31822	0.35454	0.16296	0.03311	0.0027	0.0001	0	0	0	0	0	0
35.2	0	0	0	0	0	0.00023	0.01355	0.11053	0.31453	0.35835	0.16579	0.03374	0.00315	0.00013	0	0	0	0	0	0
35.25	0	0	0	0	0	0.00029	0.01325	0.10914	0.31383	0.35541	0.16928	0.03542	0.00323	0.00015	0	0	0	0	0	0
35.3	0	0	0	0	0	0.00022	0.01219	0.10771	0.30985	0.35866	0.17267	0.03538	0.00324	8e-05	0	0	0	0	0	0
35.35	0	0	0	0	0	0.00015	0.01236	0.1032	0.30685	0.36093	0.17512	0.03804	0.00318	0.00016	1e-05	0	0	0	0	0
35.4	0	0	0	0	0	0.00025	0.01168	0.10356	0.30649	0.36138	0.17517	0.03768	0.00362	0.00017	0	0	0	0	0	0
35.45	0	0	0	0	0	0.00022	0.01152	0.10162	0.30066	0.36215	0.17944	0.04055	0.00368	0.00016	0	0	0	0	0	0
35.5	0	0	0	0	1e-05	0.00021	0.01161	0.09756	0.29984	0.36244	0.18378	0.04016	0.00416	0.00023	0	0	0	0	0	0
35.55	0	0	0	0	0	0.00019	0.01068	0.09687	0.29989	0.36344	0.18296	0.04145	0.00437	0.00015	0	0	0	0	0	0
35.6	0	0	0	0	0	0.00011	0.01043	0.09396	0.29384	0.36369	0.18962	0.04406	0.00408	0.0002	1e-05	0	0	0	0	0
35.65	0	0	0	0	0	0.00015	0.01002	0.09233	0.29173	0.36559	0.19072	0.04457	0.0047	0.00019	0	0	0	0	0	0
35.7	0	0	0	0	0	6e-05	0.00902	0.09178	0.29049	0.36422	0.19433	0.04532	0.0045	0.00028	0	0	0	0	0	0
35.75	0	0	0	0	0	0.00015	0.00891	0.08981	0.28656	0.36786	0.19589	0.04584	0.00477	0.00021	0	0	0	0	0	0
35.8	0	0	0	0	0	9e-05	0.0096	0.08536	0.28382	0.36867	0.19933	0.04793	0.00489	0.00031	0	0	0	0	0	0
35.85	0	0	0	0	0	0.00011	0.00839	0.08676	0.2788	0.36835	0.2019	0.05042	0.00494	0.00033	0	0	0	0	0	0
35.9	0	0	0	0	0	6e-05	0.00831	0.08379	0.2773	0.3691	0.20468	0.05083	0.00567	0.00026	0	0	0	0	0	0
35.95	0	0	0	0	0	0.0001	0.00816	0.0811	0.27587	0.36894	0.20579	0.05388	0.00585	0.00031	0	0	0	0	0	0
36	0	0	0	0	1e-05	0.00012	0.00781	0.08022	0.27317	0.37084	0.20869	0.05297	0.00592	0.00025	0	0	0	0	0	0
36.05	0	0	0	0	0	9e-05	0.00748	0.07874	0.26889	0.36973	0.21319	0.05533	0.00624	0.00031	0	0	0	0	0	0
36.1	0	0	0	0	0	0.00011	0.00717	0.07757	0.26336	0.37348	0.21591	0.05601	0.006	0.00039	0	0	0	0	0	0
36.15	0	0	0	0	0	0.0001	0.00705	0.07462	0.26284	0.37308	0.21773	0.05752	0.00661	0.00044	1e-05	0	0	0	0	0
36.2	0	0	0	0	0	5e-05	0.00643	0.07472	0.26143	0.37034	0.21981	0.0599	0.00697	0.00034	1e-05	0	0	0	0	0
36.25	0	0	0	0	0	6e-05	0.00666	0.0715	0.25637	0.37068	0.22478	0.06209	0.00741	0.00044	1e-05	0	0	0	0	0
36.3	0	0	0	0	0	8e-05	0.00634	0.06988	0.25453	0.37275	0.22581	0.06242	0.00785	0.00034	0	0	0	0	0	0
36.35	0	0	0	0	0	6e-05	0.00627	0.06813	0.25111	0.37463	0.22752	0.06414	0.00769	0.00044	1e-05	0	0	0	0	0
36.4	0	0	0	0	0	3e-05	0.00627	0.06634	0.24991	0.37112	0.2326	0.06477	0.00851	0.00044	1e-05	0	0	0	0	0
36.45	0	0	0	0	0	2e-05	0.00581	0.06475	0.24484	0.37362	0.23479	0.06665	0.00906	0.00045	1e-05	0	0	0	0	0
36.5	0	0	0	0	0	6e-05	0.00541	0.06204	0.24206	0.37423	0.23772	0.06907	0.00888	0.00053	0	0	0	0	0	0
36.55	0	0	0	0	0	3e-05	0.00464	0.06221	0.23831	0.37139	0.2435	0.07021	0.00933	0.00037	1e-05	0	0	0	0	0
36.6	0	0	0	0	0	4e-05	0.00526	0.06087	0.2375	0.37255	0.24096	0.07218	0.01012	0.00051	1e-05	0	0	0	0	0
36.65	0	0	0	0	0	4e-05	0.00476	0.05931	0.23128	0.37337	0.24875	0.07216	0.00981	0.00049	3e-05	0	0	0	0	0
36.7	0	0	0	0	0	3e-05	0.00446	0.05817	0.22975	0.37163	0.25068	0.0753	0.00938	0.00058	2e-05	0	0	0	0	0
36.75	0	0	0	0	0	1e-05	0.00446	0.05589	0.22911	0.37066	0.25151	0.0768	0.01086	0.00069	1e-05	0	0	0	0	0
36.8	0	0	0	0	0	3e-05	0.00416	0.05372	0.22698	0.37112	0.25395	0.07748	0.01176	0.00077	3e-05	0	0	0	0	0
36.85	0	0	0	0	0	4e-05	0.00392	0.05292	0.22433	0.36847	0.25719	0.08076	0.01154	0.0008	3e-05	0	0	0	0	0
36.9	0	0	0	0	0	3e-05	0.00368	0.05342	0.21946	0.36774	0.25998	0.08287	0.01219	0.00062	1e-05	0	0	0	0	0
36.95	0	0	0	0	0	0	0.00337	0.05158	0.21647	0.36792	0.265	0.0822	0.0127	0.00074	2e-05	0	0	0	0	0
37	0	0	0	0	0	3e-05	0.00335	0.05127	0.21528	0.36429	0.26609	0.08596	0.01277	0.0009	6e-05	0	0	0	0	0
37.05	0	0	0	0	0	3e-05	0.00307	0.0486	0.20995	0.36792	0.26792	0.08801	0.01364	0.00082	4e-05	0	0	0	0	0
37.1	0	0	0	0	0	1e-05	0.00289	0.04865	0.20842	0.36523	0.26981	0.09006	0.01402	0.0009	1e-05	0	0	0	0	0
37.15	0	0	0	0	0	3e-05	0.00284	0.04594	0.2078	0.36515	0.2724	0.09117	0.01356	0.00105	6e-05	0	0	0	0	0
37.2	0	0	0	0	0	2e-05	0.00303	0.04623	0.2015	0.36445	0.2748	0.09472	0.01392	0.00131	2e-05	0	0	0	0	0
37.25	0	0	0	0	0	1e-05	0.00277	0.04364	0.2009	0.36063	0.27993	0.09545	0.0153	0.00135	2e-05	0	0	0	0	0
37.3	0	0	0	0	0	2e-05	0.00273	0.04294	0.19623	0.36517	0.27961	0.09597	0.01607	0.00124	2e-05	0	0	0	0	0
37.35	0	0	0	0	0	4e-05	0.00251	0.0409	0.19541	0.3623	0.28082	0.09967	0.01708	0.00122	5e-05	0	0	0	0	0
37.4	0	0	0	0	0	3e-05	0.00258	0.04045	0.19238	0.35848	0.28647	0.10182	0.01677	0.00096	6e-05	0	0	0	0	0
37.45	0	0	0	0	0	3e-05	0.00227	0.03983	0.19019	0.35673	0.28734	0.10457	0.01764	0.00139	1e-05	0	0	0	0	0
37.5	0	0	0	0	0	2e-05	0.00225	0.03819	0.18671	0.35766	0.29183	0.10443	0.0175	0.00135	6e-05	0	0	0	0	0
37.55	0	0	0	0	0	1e-05	0.00227	0.03721	0.18262	0.35763	0.29033	0.1094	0.01899	0.00149	5e-05	0	0	0	0	0
37.6	0	0	0	0	0	1e-05	0.00219	0.03671	0.17993	0.35261	0.29673	0.11116	0.01918	0.00145	3e-05	0	0	0	0	0
37.65	0	0	0	0	0	1e-05	0.00201	0.03531	0.17866	0.35223	0.29716	0.11297	0.02019	0.00145	1e-05	0	0	0	0	0
37.7	0	0	0	0	0	2e-05	0.00201	0.03487	0.17501	0.34829	0.30245	0.11499	0.02074	0.00154	8e-05	0	0	0	0	0
37.75	0	0	0	0	0	2e-05	0.00176	0.03383	0.17165	0.35014	0.3038	0.11559	0.02133	0.00183	5e-05	0	0	0	0	0
37.8	0	0	0	0	0	1e-05	0.00204	0.03337	0.16862	0.34789	0.30423	0.12012	0.02188	0.00179	5e-05	0	0	0	0	0
37.85	0	0	0	0	0	1e-05	0.00162	0.0325	0.1682	0.34734	0.30639	0.1191	0.02265	0.00213	6e-05	0	0	0	0	0
37.9	0	0	0	0	0	0	0.00147	0.03101	0.16555	0.34549	0.3076	0.12371	0.02323	0.00187	7e-05	0	0	0	0	0
37.95	0	0	0	0	0	2e-05	0.0018	0.02981	0.16186	0.34326	0.31116	0.12557	0.0244	0.00206	6e-05	0	0	0	0	0
38	0	0	0	0	0	0	0.00147	0.02936	0.16079	0.34112	0.31135	0.12913	0.02464	0.00207	7e-05	0	0	0	0	0
38.05	0	0	0	0	0	0	0.00131	0.02812	0.15732	0.33925	0.31469	0.13155	0.02499	0.00263	0.00014	0	0	0	0	0
38.1	0	0	0	0	0	0	0.00157	0.02852	0.15588	0.33776	0.31571	0.13181	0.02632	0.00227	0.00015	1e-05	0	0	0	0
38.15	0	0	0	0	0	1e-05	0.00121	0.0275	0.15207	0.33462	0.31897	0.13611	0.02669	0.0027	0.00012	0	0	0	0	0
38.2	0	0	0	0	0	0	0.00121	0.02617	0.14985	0.33258	0.32223	0.13839	0.02693	0.00251	0.00013	0	0	0	0	0
38.25	0	0	0	0	0	1e-05	0.00124	0.02547	0.14734	0.3321	0.32229	0.14026	0.02855	0.00264	0.0001	0	0	0	0	0
38.3	0	0	0	0	0	0	0.0009	0.02422	0.14634	0.33037	0.3247	0.14076	0.03002	0.00258	0.0001	1e-05	0	0	0	0
38.35	0	0	0	0	0	0	0.00093	0.02499	0.14112	0.32741	0.328	0.14431	0.0302	0.0029	0.00013	1e-05	0	0	0	0
38.4	0	0	0	0	0	0	0.00099	0.02378	0.13866	0.32543	0.32869	0.14639	0.03292	0.003	0.00013	1e-05	0	0	0	0
38.45	0	0	0	0	0	0	0.00085	0.02298	0.13875	0.32435	0.33088	0.14772	0.03143	0.00292	0.00012	0	0	0	0	0
38.5	0	0	0	0	0	0	0.00087	0.02266	0.13664	0.32417	0.32868	0.15175	0.0316	0.00352	0.00011	0	0	0	0	0
38.55	0	0	0	0	0	0	0.00086	0.02064	0.13427	0.32149	0.33001	0.1549	0.03404	0.00358	0.0002	1e-05	0	0	0	0
38.6	0	0	0	0	0	1e-05	0.00066	0.02147	0.13031	0.31836	0.33312	0.15636	0.0358	0.00373	0.00017	1e-05	0	0	0	0
38.65	0	0	0	0	0	0	0.00071	0.02015	0.12788	0.31874	0.33254	0.16094	0.03554	0.00335	0.00015	0	0	0	0	0
38.7	0	0	0	0	0	0	0.00083	0.0201	0.12626	0.3114	0.34004	0.16097	0.03653	0.00364	0.00023	0	0	0	0	0
38.75	0	0	0	0	0	1e-05	0.0008	0.01972	0.12502	0.31204	0.33831	0.16202	0.03789	0.00398	0.00021	0	0	0	0	0
38.8	0	0	0	0	0	0	0.00066	0.01907	0.12136	0.30769	0.34125	0.16643	0.03929	0.00406	0.00018	1e-05	0	0	0	0
38.85	0	0	0	0	0	1e-05	0.00062	0.01737	0.12044	0.30605	0.33902	0.17087	0.04071	0.00471	0.0002	0	0	0	0	0
38.9	0	0	0	0	0	1e-05	0.00058	0.01838	0.11737	0.30441	0.3433	0.17012	0.04086	0.00472	0.00024	1e-05	0	0	0	0
38.95	0	0	0	0	0	1e-05	0.00062	0.01645	0.11347	0.30302	0.34493	0.17389	0.0426	0.00474	0.00026	1e-05	0	0	0	0
39	0	0	0	0	0	0	0.00048	0.01676	0.11291	0.29904	0.34469	0.1769	0.04395	0.005	0.00027	0	0	0	0	0
39.05	0	0	0	0	0	0	0.00057	0.01623	0.11128	0.29908	0.3439	0.17966	0.04389	0.00509	0.00029	1e-05	0	0	0	0
39.1	0	0	0	0	0	0	0.00048	0.01512	0.1096	0.2965	0.34405	0.18217	0.04604	0.00584	0.0002	0	0	0	0	0
39.15	0	0	0	0	0	0	0.0004	0.01569	0.10801	0.29355	0.34561	0.18447	0.0461	0.00587	0.0003	0	0	0	0	0
39.2	0	0	0	0	0	0	0.00044	0.01491	0.10598	0.2894	0.34813	0.18658	0.04824	0.00593	0.00039	0	0	0	0	0
39.25	0	0	0	0	0	0	0.00037	0.01391	0.10393	0.289	0.3461	0.19111	0.04906	0.00612	0.0004	0	0	0	0	0
39.3	0	0	0	0	0	0	0.00032	0.01365	0.10068	0.28747	0.34778	0.19192	0.0511	0.00671	0.00036	1e-05	0	0	0	0
39.35	0	0	0	0	0	0	0.00041	0.01348	0.10002	0.28131	0.34989	0.19589	0.05217	0.00651	0.00032	0	0	0	0	0
39.4	0	0	0	0	0	0	0.00045	0.01285	0.0994	0.28148	0.34917	0.19725	0.05256	0.00655	0.00028	1e-05	0	0	0	0
39.45	0	0	0	0	0	0	0.00037	0.01247	0.09771	0.27546	0.34942	0.20208	0.05492	0.00717	0.00039	1e-05	0	0	0	0
39.5	0	0	0	0	0	0	0.00037	0.01124	0.09375	0.2764	0.35312	0.20253	0.05499	0.00714	0.00043	3e-05	0	0	0	0
39.55	0	0	0	0	0	0	0.00027	0.01208	0.09246	0.27199	0.35073	0.20634	0.0579	0.00772	0.0005	1e-05	0	0	0	0
39.6	0	0	0	0	0	0	0.00031	0.01122	0.09105	0.27028	0.35313	0.20783	0.05756	0.00797	0.00063	2e-05	0	0	0	0
39.65	0	0	0	0	0	0	0.00029	0.01167	0.08885	0.26666	0.35251	0.21244	0.05867	0.00842	0.00048	1e-05	0	0	0	0
39.7	0	0	0	0	0	1e-05	0.00029	0.01091	0.08562	0.26505	0.35266	0.21369	0.06257	0.00867	0.00049	4e-05	0	0	0	0
39.75	0	0	0	0	0	0	0.00031	0.01035	0.08295	0.26312	0.35407	0.21753	0.06228	0.00887	0.00051	1e-05	0	0	0	0
39.8	0	0	0	0	0	0	0.0002	0.0099	0.08401	0.25972	0.35165	0.2198	0.06471	0.00935	0.00064	2e-05	0	0	0	0
39.85	0	0	0	0	0	0	0.0003	0.00992	0.08062	0.25905	0.35261	0.22144	0.06582	0.00954	0.00069	1e-05	0	0	0	0
39.9	0	0	0	0	0	0	0.00023	0.00924	0.08006	0.25617	0.35428	0.22281	0.06691	0.00954	0.0007	6e-05	0	0	0	0
39.95	0	0	0	0	0	0	0.00014	0.00847	0.07864	0.25251	0.35451	0.22487	0.07013	0.01	0.00072	1e-05	0	0	0	0
40	0	0	0	0	0	0	0.0002	0.00914	0.07695	0.24762	0.35485	0.23101	0.06953	0.00987	0.0008	3e-05	0	0	0	0
40.05	0	0	0	0	0	0	0.0001	0.00833	0.07403	0.24311	0.35549	0.23506	0.0724	0.01079	0.00066	3e-05	0	0	0	0
40.1	0	0	0	0	0	0	0.00013	0.00832	0.07258	0.24429	0.35495	0.23363	0.07388	0.01155	0.00065	2e-05	0	0	0	0
40.15	0	0	0	0	0	0	0.00016	0.00811	0.07293	0.24194	0.35283	0.23431	0.07634	0.01232	0.00103	3e-05	0	0	0	0
40.2	0	0	0	0	0	0	0.0002	0.00797	0.07081	0.23818	0.35291	0.23962	0.07716	0.01209	0.00101	5e-05	0	0	0	0
40.25	0	0	0	0	0	0	0.00018	0.00773	0.07035	0.23695	0.35348	0.23919	0.07862	0.01243	0.00103	4e-05	0	0	0	0
40.3	0	0	0	0	0	0	0.00014	0.00712	0.06685	0.23399	0.35231	0.24467	0.08099	0.01295	0.00095	3e-05	0	0	0	0
40.35	0	0	0	0	0	0	0.00012	0.00687	0.06626	0.23292	0.35344	0.24449	0.08142	0.01348	0.00098	2e-05	0	0	0	0
40.4	0	0	0	0	0	0	0.00013	0.00666	0.06528	0.22683	0.35229	0.2486	0.08507	0.01404	0.00103	7e-05	0	0	0	0
40.45	0	0	0	0	0	1e-05	0.00019	0.00625	0.06362	0.22613	0.35161	0.25118	0.08503	0.01485	0.00104	9e-05	0	0	0	0
40.5	0	0	0	0	0	0	0.00014	0.00596	0.06125	0.22321	0.35385	0.25297	0.08681	0.01472	0.00106	3e-05	0	0	0	0
40.55	0	0	0	0	0	0	8e-05	0.00618	0.06108	0.222	0.34906	0.25627	0.08875	0.01531	0.00121	6e-05	0	0	0	0
40.6	0	0	0	0	0	0	7e-05	0.00577	0.05876	0.21962	0.35108	0.2564	0.09118	0.0157	0.00134	8e-05	0	0	0	0
40.65	0	0	0	0	0	0	8e-05	0.006	0.05813	0.21462	0.35079	0.25849	0.09363	0.01704	0.00113	9e-05	0	0	0	0
40.7	0	0	0	0	0	0	0.00012	0.00544	0.05603	0.21318	0.34997	0.26183	0.09555	0.01653	0.00135	0	0	0	0	0
40.75	0	0	0	0	0	0	0.0001	0.00503	0.05564	0.213	0.3479	0.26284	0.09621	0.01784	0.00141	3e-05	0	0	0	0
40.8	0	0	0	0	0	0	0.0001	0.00524	0.05409	0.20749	0.34935	0.26623	0.09818	0.01765	0.00159	8e-05	0	0	0	0
40.85	0	0	0	0	0	0	0.0001	0.00473	0.05181	0.20655	0.34684	0.26987	0.09973	0.01857	0.00175	5e-05	0	0	0	0
40.9	0	0	0	0	0	0	4e-05	0.00496	0.05096	0.20126	0.34428	0.27471	0.10348	0.01866	0.00162	3e-05	0	0	0	0
40.95	0	0	0	0	0	0	5e-05	0.00447	0.04953	0.19895	0.34632	0.27417	0.10542	0.0193	0.00173	6e-05	0	0	0	0
41	0	0	0	0	0	0	2e-05	0.00449	0.04957	0.19547	0.34493	0.27637	0.10599	0.02112	0.00198	6e-05	0	0	0	0
41.05	0	0	0	0	0	0	6e-05	0.00449	0.04681	0.19564	0.3429	0.27929	0.10758	0.02087	0.00224	0.00012	0	0	0	0
41.1	0	0	0	0	0	0	8e-05	0.00412	0.04729	0.19125	0.34101	0.28075	0.11159	0.02196	0.0019	5e-05	0	0	0	0
41.15	0	0	0	0	0	0	6e-05	0.00418	0.04536	0.18949	0.34129	0.28303	0.11168	0.02269	0.00215	7e-05	0	0	0	0
41.2	0	0	0	0	0	0	7e-05	0.00379	0.04555	0.18741	0.3367	0.28434	0.11627	0.02348	0.00231	8e-05	0	0	0	0
41.25	0	0	0	0	0	0	1e-05	0.00377	0.04472	0.1821	0.33817	0.28907	0.11669	0.02303	0.00231	0.00011	2e-05	0	0	0
41.3	0	0	0	0	0	0	5e-05	0.00335	0.04206	0.18343	0.33637	0.2877	0.11947	0.0247	0.00273	0.00014	0	0	0	0
41.35	0	0	0	0	0	0	7e-05	0.00359	0.0419	0.18075	0.33396	0.29329	0.11935	0.02448	0.00245	0.00016	0	0	0	0
41.4	0	0	0	0	0	0	2e-05	0.0033	0.04048	0.17496	0.33493	0.29483	0.12289	0.02564	0.00284	0.00011	0	0	0	0
41.45	0	0	0	0	0	0	3e-05	0.00333	0.03952	0.17514	0.33421	0.29388	0.12395	0.02716	0.0027	8e-05	0	0	0	0
41.5	0	0	0	0	0	0	5e-05	0.00266	0.03918	0.17124	0.33643	0.29299	0.12776	0.02671	0.00284	0.00013	1e-05	0	0	0
41.55	0	0	0	0	0	0	7e-05	0.00267	0.03798	0.16943	0.32977	0.29899	0.13001	0.02786	0.00307	0.00014	1e-05	0	0	0
41.6	0	0	0	0	0	0	5e-05	0.00282	0.03717	0.1679	0.32875	0.29905	0.13229	0.02885	0.00294	0.00018	0	0	0	0
41.65	0	0	0	0	0	0	5e-05	0.00255	0.03559	0.16419	0.32678	0.30369	0.13386	0.02975	0.00338	0.00016	0	0	0	0
41.7	0	0	0	0	0	0	2e-05	0.00275	0.03532	0.16029	0.32663	0.30417	0.13659	0.03069	0.00329	0.00025	0	0	0	0
41.75	0	0	0	0	0	0	3e-05	0.00262	0.0347	0.1591	0.32517	0.3061	0.13712	0.03186	0.00318	0.00012	0	0	0	0
41.8	0	0	0	0	0	0	0	0.00232	0.03334	0.15893	0.32199	0.30833	0.13882	0.03226	0.00376	0.00025	0	0	0	0
41.85	0	0	0	0	0	0	1e-05	0.00215	0.03296	0.15576	0.32334	0.30599	0.14294	0.03294	0.00361	0.00028	2e-05	0	0	0
41.9	0	0	0	0	0	0	2e-05	0.00233	0.03129	0.1527	0.31746	0.3125	0.14424	0.03518	0.00418	0.0001	0	0	0	0
41.95	0	0	0	0	0	0	3e-05	0.00196	0.03061	0.15188	0.31883	0.31112	0.14693	0.03413	0.00426	0.00025	0	0	0	0
42	0	0	0	0	0	0	1e-05	0.00194	0.02942	0.14762	0.31434	0.31601	0.15073	0.03521	0.0045	0.0002	2e-05	0	0	0
42.05	0	0	0	0	0	0	6e-05	0.00199	0.03059	0.1462	0.31202	0.31505	0.15203	0.03746	0.00434	0.00026	0	0	0	0
42.1	0	0	0	0	0	0	3e-05	0.00217	0.02877	0.14093	0.31725	0.31368	0.15465	0.03771	0.00447	0.00032	2e-05	0	0	0
42.15	0	0	0	0	0	0	4e-05	0.00167	0.02742	0.1417	0.31253	0.31626	0.15688	0.03867	0.00455	0.00027	1e-05	0	0	0
42.2	0	0	0	0	0	0	1e-05	0.00161	0.02762	0.14121	0.30999	0.31753	0.1573	0.03958	0.00482	0.00033	0	0	0	0
42.25	0	0	0	0	0	0	0	0.00162	0.02589	0.13635	0.30836	0.31994	0.16044	0.0416	0.00554	0.00025	1e-05	0	0	0
42.3	0	0	0	0	0	0	0	0.00172	0.02632	0.13436	0.30801	0.32066	0.16206	0.04143	0.00517	0.00024	3e-05	0	0	0
42.35	0	0	0	0	0	0	0	0.00137	0.02559	0.13237	0.302	0.32225	0.16726	0.0431	0.00576	0.0003	0	0	0	0
42.4	0	0	0	0	0	0	2e-05	0.00137	0.02486	0.13414	0.30014	0.32223	0.16791	0.04343	0.00552	0.00037	1e-05	0	0	0
42.45	0	0	0	0	0	0	3e-05	0.00129	0.02355	0.12839	0.29829	0.32762	0.16933	0.04532	0.00583	0.00035	0	0	0	0
42.5	0	0	0	0	0	0	0	0.00142	0.02329	0.12753	0.29636	0.32804	0.17093	0.04564	0.00626	0.00053	0	0	0	0
42.55	0	0	0	0	0	0	2e-05	0.00135	0.02172	0.12499	0.29382	0.33104	0.17346	0.0467	0.00636	0.00053	1e-05	0	0	0
42.6	0	0	0	0	0	0	0	0.00152	0.02175	0.12142	0.29264	0.32892	0.17788	0.04868	0.00664	0.00053	2e-05	0	0	0
42.65	0	0	0	0	0	0	2e-05	0.001	0.02131	0.11961	0.29289	0.32997	0.17816	0.04953	0.00705	0.00041	5e-05	0	0	0
42.7	0	0	0	0	0	0	1e-05	0.00105	0.01984	0.12061	0.28853	0.33068	0.18047	0.05069	0.00758	0.00054	0	0	0	0
42.75	0	0	0	0	0	0	1e-05	0.00103	0.02068	0.11525	0.28606	0.33283	0.18417	0.05212	0.00733	0.00051	1e-05	0	0	0
42.8	0	0	0	0	0	0	1e-05	0.00098	0.01904	0.1156	0.28518	0.33039	0.18713	0.0533	0.00793	0.00043	1e-05	0	0	0
42.85	0	0	0	0	0	0	2e-05	0.00114	0.01892	0.11344	0.28349	0.33006	0.19054	0.05437	0.00751	0.0005	1e-05	0	0	0
42.9	0	0	0	0	0	0	1e-05	0.00115	0.01857	0.11019	0.27804	0.335	0.19219	0.05607	0.00817	0.0006	1e-05	0	0	0
42.95	0	0	0	0	0	0	0	0.00085	0.01821	0.10884	0.27918	0.33239	0.19496	0.05614	0.00873	0.00068	2e-05	0	0	0
43	0	0	0	0	0	0	3e-05	0.00095	0.0181	0.10761	0.27527	0.33157	0.19828	0.05869	0.00877	0.0007	3e-05	0	0	0
43.05	0	0	0	0	0	0	0	0.0009	0.01637	0.10575	0.2738	0.33638	0.19753	0.05946	0.00909	0.00067	5e-05	0	0	0
43.1	0	0	0	0	0	0	1e-05	0.00077	0.01583	0.10469	0.27071	0.33599	0.2011	0.06049	0.00972	0.00066	3e-05	0	0	0
43.15	0	0	0	0	0	0	1e-05	0.00076	0.01611	0.10095	0.26955	0.33792	0.20307	0.06105	0.00972	0.00082	4e-05	0	0	0
43.2	0	0	0	0	0	0	0	0.00075	0.01667	0.09913	0.26603	0.33604	0.20568	0.06428	0.01051	0.00083	7e-05	1e-05	0	0
43.25	0	0	0	0	0	0	0	0.00045	0.01518	0.0973	0.26388	0.33932	0.20636	0.06598	0.01066	0.00086	1e-05	0	0	0
43.3	0	0	0	0	0	0	0	0.00064	0.01509	0.09578	0.26171	0.33956	0.20937	0.06582	0.01102	0.00097	4e-05	0	0	0
43.35	0	0	0	0	0	0	2e-05	0.00075	0.01404	0.09427	0.25695	0.34034	0.21402	0.06805	0.0104	0.0011	6e-05	0	0	0
43.4	0	0	0	0	0	0	0	0.0007	0.01363	0.09299	0.26006	0.33659	0.21476	0.06812	0.01212	0.00096	7e-05	0	0	0
43.45	0	0	0	0	0	0	0	0.00051	0.01372	0.09004	0.25643	0.3382	0.21725	0.07134	0.01151	0.00093	6e-05	1e-05	0	0
43.5	0	0	0	0	0	0	1e-05	0.00057	0.01288	0.08965	0.25261	0.34066	0.21848	0.07208	0.01192	0.0011	4e-05	0	0	0
43.55	0	0	0	0	0	0	0	0.00051	0.01258	0.08593	0.25468	0.33703	0.22235	0.07309	0.01255	0.00127	1e-05	0	0	0
43.6	0	0	0	0	0	0	0	0.00054	0.01226	0.08606	0.24861	0.34106	0.22422	0.07374	0.01216	0.00127	8e-05	0	0	0
43.65	0	0	0	0	0	0	0	0.0005	0.01171	0.08252	0.24615	0.33938	0.22775	0.07717	0.01358	0.00119	5e-05	0	0	0
43.7	0	0	0	0	0	0	0	0.00053	0.01115	0.08207	0.24422	0.33836	0.23014	0.07789	0.01442	0.00109	0.00011	2e-05	0	0
43.75	0	0	0	0	0	0	1e-05	0.00046	0.01184	0.07983	0.24085	0.3389	0.23087	0.08138	0.01457	0.00123	6e-05	0	0	0
43.8	0	0	0	0	0	0	1e-05	0.00047	0.01105	0.07995	0.23828	0.33881	0.23457	0.08086	0.01458	0.00135	6e-05	1e-05	0	0
43.85	0	0	0	0	0	0	0	0.00045	0.01059	0.0781	0.23747	0.33599	0.23581	0.08489	0.01509	0.00154	7e-05	0	0	0
43.9	0	0	0	0	0	0	1e-05	0.00037	0.00992	0.0751	0.23512	0.33933	0.23762	0.08537	0.01564	0.00146	6e-05	0	0	0
43.95	0	0	0	0	0	0	0	0.0004	0.01018	0.07368	0.23203	0.3393	0.2401	0.08612	0.01655	0.00153	0.00011	0	0	0
44	0	0	0	0	0	0	0	0.00039	0.00971	0.07186	0.2285	0.33812	0.24495	0.08808	0.01655	0.00176	8e-05	0	0	0
44.05	0	0	0	0	0	0	0	0.00025	0.00905	0.07141	0.22562	0.3398	0.24602	0.08843	0.0177	0.00164	8e-05	0	0	0
44.1	0	0	0	0	0	0	0	0.00027	0.00902	0.06968	0.22484	0.33941	0.24539	0.09108	0.01832	0.00188	0.00011	0	0	0
44.15	0	0	0	0	0	0	1e-05	0.00026	0.00884	0.06828	0.22297	0.33714	0.2497	0.0932	0.01783	0.00168	8e-05	1e-05	0	0
44.2	0	0	0	0	0	0	0	0.00026	0.00858	0.06606	0.21791	0.3377	0.2526	0.09611	0.01884	0.00186	7e-05	1e-05	0	0
44.25	0	0	0	0	0	0	0	0.00024	0.00849	0.06659	0.21704	0.33588	0.25339	0.09617	0.01987	0.00218	0.00015	0	0	0
44.3	0	0	0	0	0	0	0	0.00032	0.0082	0.06529	0.21263	0.33511	0.25924	0.09741	0.01964	0.00206	8e-05	2e-05	0	0
44.35	0	0	0	0	0	0	0	0.00026	0.00824	0.06367	0.211	0.3361	0.25707	0.10046	0.02117	0.00194	9e-05	0	0	0
44.4	0	0	0	0	0	0	0	0.00019	0.0071	0.0628	0.21191	0.33426	0.2596	0.10104	0.02058	0.00242	0.0001	0	0	0
44.45	0	0	0	0	0	0	0	0.00023	0.00707	0.05967	0.20989	0.33284	0.26154	0.10429	0.02216	0.0022	0.00011	0	0	0
44.5	0	0	0	0	0	0	0	0.00021	0.00726	0.05954	0.20472	0.33113	0.26342	0.10883	0.02251	0.00227	0.00011	0	0	0
44.55	0	0	0	0	0	0	0	0.00018	0.00666	0.05775	0.20192	0.33412	0.26629	0.10799	0.0225	0.00241	0.00017	1e-05	0	0
44.6	0	0	0	0	0	0	0	0.00019	0.00657	0.05827	0.19926	0.33112	0.26824	0.10949	0.02421	0.0025	0.00014	1e-05	0	0
44.65	0	0	0	0	0	0	0	0.00025	0.00632	0.05462	0.19854	0.33032	0.27023	0.11316	0.02384	0.00256	0.00016	0	0	0
44.7	0	0	0	0	0	0	0	0.00017	0.0064	0.05501	0.19402	0.32952	0.27242	0.11493	0.02432	0.00304	0.00017	0	0	0
44.75	0	0	0	0	0	0	0	0.00014	0.00581	0.05462	0.19183	0.32885	0.27235	0.11699	0.02633	0.0029	0.00017	1e-05	0	0
44.8	0	0	0	0	0	0	0	0.00017	0.00549	0.0526	0.19015	0.33052	0.27391	0.11752	0.02661	0.0029	0.00013	0	0	0
44.85	0	0	0	0	0	0	0	0.00018	0.00559	0.05174	0.19044	0.32457	0.27515	0.12188	0.02708	0.00316	0.0002	1e-05	0	0
44.9	0	0	0	0	0	0	0	0.00012	0.00529	0.04949	0.1857	0.32685	0.27995	0.1201	0.02862	0.00365	0.00022	1e-05	0	0
44.95	0	0	0	0	0	0	0	0.0001	0.00538	0.0489	0.18391	0.32513	0.28076	0.12357	0.02856	0.00348	0.00021	0	0	0
45	0	0	0	0	0	0	0	0.00014	0.00534	0.04764	0.18144	0.32335	0.28247	0.127	0.02889	0.00357	0.00015	1e-05	0	0
45.05	0	0	0	0	0	0	0	0.00021	0.00496	0.04743	0.17874	0.32532	0.28097	0.12714	0.03106	0.00385	0.00031	1e-05	0	0
45.1	0	0	0	0	0	0	0	0.0001	0.00474	0.04589	0.17718	0.32241	0.28544	0.12985	0.03031	0.00381	0.00027	0	0	0
45.15	0	0	0	0	0	0	0	0.00012	0.0044	0.04483	0.17409	0.31981	0.28838	0.13275	0.03124	0.00406	0.00032	0	0	0
45.2	0	0	0	0	0	0	0	0.0001	0.00413	0.04393	0.17243	0.31796	0.2898	0.13489	0.0327	0.00376	0.0003	0	0	0
45.25	0	0	0	0	0	0	0	0.0001	0.00435	0.04242	0.17104	0.31691	0.28883	0.13714	0.03466	0.00426	0.00029	0	0	0
45.3	0	0	0	0	0	0	0	0.00014	0.00377	0.04236	0.16771	0.31485	0.29403	0.13822	0.0341	0.00451	0.0003	1e-05	0	0
45.35	0	0	0	0	0	0	1e-05	2e-05	0.00397	0.0419	0.16423	0.31612	0.29348	0.14034	0.03533	0.00438	0.00021	1e-05	0	0
45.4	0	0	0	0	0	0	0	7e-05	0.00385	0.03936	0.16252	0.31315	0.29733	0.14339	0.03494	0.00507	0.00031	1e-05	0	0
45.45	0	0	0	0	0	0	0	8e-05	0.00382	0.03829	0.1622	0.3125	0.29685	0.14352	0.03711	0.00515	0.00046	2e-05	0	0
45.5	0	0	0	0	0	0	0	2e-05	0.00384	0.03835	0.1584	0.31183	0.29732	0.14724	0.03738	0.00525	0.00034	3e-05	0	0
45.55	0	0	0	0	0	0	0	6e-05	0.00338	0.03784	0.15594	0.30965	0.29925	0.1488	0.03967	0.00505	0.00035	1e-05	0	0
45.6	0	0	0	0	0	0	0	2e-05	0.00335	0.03692	0.15505	0.30666	0.30201	0.15083	0.03941	0.00536	0.00036	3e-05	0	0
45.65	0	0	0	0	0	0	0	6e-05	0.00316	0.03538	0.15042	0.30703	0.30208	0.15518	0.04044	0.00585	0.0004	0	0	0
45.7	0	0	0	0	0	0	0	9e-05	0.00321	0.03539	0.149	0.30315	0.30697	0.15534	0.04083	0.00556	0.00045	1e-05	0	0
45.75	0	0	0	0	0	0	0	5e-05	0.00291	0.03334	0.14793	0.30149	0.3064	0.15769	0.04359	0.00616	0.00043	1e-05	0	0
45.8	0	0	0	0	0	0	0	5e-05	0.00311	0.03199	0.1461	0.30148	0.30709	0.16055	0.04281	0.00632	0.00047	3e-05	0	0
45.85	0	0	0	0	0	0	0	0.00012	0.00277	0.03361	0.14591	0.29708	0.30814	0.16089	0.04437	0.00655	0.00051	5e-05	0	0
45.9	0	0	0	0	0	0	0	5e-05	0.00296	0.03143	0.1435	0.29751	0.30898	0.16344	0.04489	0.00658	0.00063	3e-05	0	0
45.95	0	0	0	0	0	0	0	4e-05	0.00274	0.03081	0.13901	0.29678	0.31168	0.16495	0.04668	0.00687	0.00041	3e-05	0	0
46	0	0	0	0	0	0	0	1e-05	0.00247	0.02992	0.13814	0.29319	0.31345	0.16754	0.04788	0.00678	0.0006	2e-05	0	0
46.05	0	0	0	0	0	0	0	3e-05	0.00232	0.0273	0.13591	0.29589	0.31124	0.17028	0.04871	0.00763	0.00067	2e-05	0	0
46.1	0	0	0	0	0	0	0	1e-05	0.00246	0.02852	0.13242	0.28911	0.31684	0.17229	0.05009	0.00771	0.00053	2e-05	0	0
46.15	0	0	0	0	0	0	0	4e-05	0.00225	0.02786	0.13091	0.29019	0.31424	0.17472	0.05095	0.00808	0.00074	2e-05	0	0
46.2	0	0	0	0	0	0	0	3e-05	0.00191	0.02726	0.12979	0.28668	0.31583	0.17729	0.05219	0.00844	0.00056	2e-05	0	0
46.25	0	0	0	0	0	0	0	1e-05	0.00217	0.02729	0.12569	0.28608	0.31485	0.17957	0.05529	0.00828	0.00075	2e-05	0	0
46.3	0	0	0	0	0	0	0	7e-05	0.00196	0.02647	0.12468	0.2832	0.31789	0.1817	0.05465	0.00879	0.00056	3e-05	0	0
46.35	0	0	0	0	0	0	0	8e-05	0.00217	0.02498	0.12401	0.28185	0.31766	0.18362	0.05543	0.00922	0.00094	4e-05	0	0
46.4	0	0	0	0	0	0	0	3e-05	0.00185	0.02405	0.12133	0.27943	0.3174	0.18637	0.05857	0.01013	0.00083	1e-05	0	0
46.45	0	0	0	0	0	0	0	2e-05	0.00176	0.02414	0.11912	0.27843	0.32033	0.18725	0.05821	0.00998	0.00072	4e-05	0	0
46.5	0	0	0	0	0	0	0	4e-05	0.00166	0.02332	0.11942	0.27503	0.32098	0.18865	0.05974	0.01013	0.00098	5e-05	0	0
46.55	0	0	0	0	0	0	0	3e-05	0.00144	0.02231	0.11726	0.27466	0.32115	0.1917	0.06006	0.01047	0.0009	2e-05	0	0
46.6	0	0	0	0	0	0	0	2e-05	0.00156	0.02232	0.11533	0.27131	0.31958	0.19611	0.06226	0.0105	0.00096	5e-05	0	0
46.65	0	0	0	0	0	0	0	1e-05	0.00144	0.02114	0.1111	0.27248	0.32157	0.19662	0.06379	0.0108	0.001	5e-05	0	0
46.7	0	0	0	0	0	0	0	1e-05	0.00141	0.02112	0.10936	0.26884	0.32225	0.19922	0.06529	0.01128	0.00116	6e-05	0	0
46.75	0	0	0	0	0	0	0	4e-05	0.00132	0.01994	0.1094	0.26832	0.32196	0.19902	0.06684	0.01194	0.00117	5e-05	0	0
46.8	0	0	0	0	0	0	0	0	0.00122	0.01939	0.10773	0.26068	0.32517	0.20425	0.06782	0.01228	0.00135	0.00011	0	0
46.85	0	0	0	0	0	0	0	3e-05	0.00134	0.01987	0.10673	0.26071	0.32378	0.20493	0.06915	0.01216	0.00128	2e-05	0	0
46.9	0	0	0	0	0	0	0	0	0.00129	0.01944	0.1025	0.26071	0.32587	0.20563	0.07016	0.01291	0.00139	9e-05	1e-05	0
46.95	0	0	0	0	0	0	0	1e-05	0.00119	0.01813	0.10049	0.25974	0.32279	0.20918	0.07319	0.01392	0.00132	4e-05	0	0
47	0	0	0	0	0	0	0	1e-05	0.0011	0.01862	0.09956	0.25303	0.32485	0.21393	0.07297	0.01437	0.0015	5e-05	1e-05	0
47.05	0	0	0	0	0	0	0	1e-05	0.00133	0.01761	0.09782	0.25299	0.32506	0.21358	0.07571	0.01436	0.00146	7e-05	0	0
47.1	0	0	0	0	0	0	0	1e-05	0.0011	0.01773	0.09677	0.25095	0.32577	0.21537	0.07566	0.01504	0.00148	0.00012	0	0
47.15	0	0	0	0	0	0	0	0	0.00123	0.01693	0.09477	0.24699	0.3251	0.2203	0.0776	0.0153	0.00171	7e-05	0	0
47.2	0	0	0	0	0	0	0	3e-05	0.00114	0.01572	0.09311	0.24762	0.32487	0.2217	0.07931	0.01492	0.00151	7e-05	0	0
47.25	0	0	0	0	0	0	0	2e-05	0.00098	0.01522	0.09037	0.24646	0.32476	0.22244	0.08175	0.0161	0.00183	7e-05	0	0
47.3	0	0	0	0	0	0	0	1e-05	0.00074	0.01504	0.08985	0.24236	0.32817	0.22471	0.08108	0.01637	0.00153	0.00014	0	0
47.35	0	0	0	0	0	0	0	2e-05	0.00069	0.01533	0.08939	0.23903	0.32536	0.22718	0.08442	0.01676	0.00173	9e-05	0	0
47.4	0	0	0	0	0	0	0	0	0.00088	0.01407	0.08667	0.24003	0.32186	0.23049	0.08629	0.01769	0.00193	9e-05	0	0
47.45	0	0	0	0	0	0	0	1e-05	0.00075	0.01412	0.08855	0.23636	0.32344	0.22967	0.08768	0.01735	0.00196	0.00011	0	0
47.5	0	0	0	0	0	0	0	0	0.0008	0.01358	0.08335	0.2335	0.32441	0.233	0.09081	0.01849	0.00194	0.00012	0	0
47.55	0	0	0	0	0	0	0	0	0.00076	0.01274	0.08157	0.2296	0.32576	0.23556	0.09249	0.01923	0.00219	0.0001	0	0
47.6	0	0	0	0	0	0	0	0	0.00065	0.01227	0.0801	0.23103	0.32615	0.23534	0.09218	0.0201	0.00207	0.0001	1e-05	0
47.65	0	0	0	0	0	0	0	1e-05	0.00069	0.01266	0.07975	0.22727	0.32595	0.23979	0.09192	0.01951	0.00229	0.00016	0	0
47.7	0	0	0	0	0	0	0	1e-05	0.00062	0.01209	0.07836	0.22392	0.32493	0.24284	0.09464	0.01984	0.00263	0.00011	1e-05	0
47.75	0	0	0	0	0	0	0	0	0.00063	0.01226	0.07603	0.22184	0.32611	0.24284	0.09611	0.02135	0.0027	0.00013	0	0
47.8	0	0	0	0	0	0	0	0	0.00066	0.01171	0.07492	0.21908	0.32467	0.24501	0.09922	0.02182	0.00272	0.00019	0	0
47.85	0	0	0	0	0	0	0	1e-05	0.00055	0.01153	0.07457	0.21908	0.32072	0.24595	0.10151	0.02293	0.00294	0.00019	1e-05	1e-05
47.9	0	0	0	0	0	0	0	0	0.00054	0.01054	0.07225	0.21772	0.32395	0.24773	0.10199	0.02217	0.00293	0.00018	0	0
47.95	0	0	0	0	0	0	0	0	0.00044	0.01091	0.0697	0.21325	0.32319	0.25249	0.10382	0.02344	0.00254	0.0002	2e-05	0
48	0	0	0	0	0	0	0	0	0.00048	0.00999	0.06797	0.21286	0.32331	0.25308	0.10508	0.02373	0.00331	0.00017	2e-05	0
48.05	0	0	0	0	0	0	0	0	0.00036	0.01076	0.06852	0.20823	0.32264	0.25359	0.10758	0.02482	0.00326	0.00024	0	0
48.1	0	0	0	0	0	0	0	1e-05	0.00055	0.00939	0.06677	0.20886	0.3187	0.25912	0.10794	0.02533	0.00311	0.00022	0	0
48.15	0	0	0	0	0	0	0	0	0.00046	0.00973	0.0646	0.20608	0.32084	0.25698	0.11177	0.02596	0.00334	0.00024	0	0
48.2	0	0	0	0	0	0	0	0	0.0005	0.00867	0.06377	0.20184	0.31995	0.26217	0.1132	0.0261	0.00354	0.00023	3e-05	0
48.25	0	0	0	0	0	0	0	0	0.0003	0.00834	0.06269	0.19935	0.31945	0.26258	0.11533	0.0279	0.00377	0.00029	0	0
48.3	0	0	0	0	0	0	0	0	0.00034	0.00887	0.06274	0.19833	0.31726	0.26372	0.11617	0.02865	0.00361	0.0003	1e-05	0
48.35	0	0	0	0	0	0	0	0	0.00037	0.00847	0.06038	0.1977	0.31543	0.26633	0.11786	0.02903	0.00414	0.00027	2e-05	0
48.4	0	0	0	0	0	0	0	0	0.00045	0.0081	0.05923	0.19085	0.31869	0.26817	0.12009	0.03012	0.00402	0.00026	2e-05	0
48.45	0	0	0	0	0	0	0	3e-05	0.00043	0.00738	0.05723	0.19091	0.31717	0.26803	0.12366	0.03071	0.00412	0.00033	0	0
48.5	0	0	0	0	0	0	0	0	0.00029	0.00798	0.05788	0.18919	0.31649	0.26903	0.12402	0.03029	0.00452	0.00031	0	0
48.55	0	0	0	0	0	0	0	0	0.0003	0.0071	0.05589	0.18586	0.316	0.27082	0.12718	0.03201	0.0045	0.00034	0	0
48.6	0	0	0	0	0	0	0	0	0.00031	0.00656	0.05467	0.1885	0.31039	0.27347	0.12903	0.03187	0.00489	0.0003	1e-05	0
48.65	0	0	0	0	0	0	0	0	0.00041	0.00679	0.05405	0.18292	0.31107	0.27478	0.132	0.03285	0.00477	0.00032	4e-05	0
48.7	0	0	0	0	0	0	0	0	0.00024	0.00631	0.05284	0.18328	0.30959	0.27472	0.13268	0.03515	0.00473	0.00044	2e-05	0
48.75	0	0	0	0	0	0	0	0	0.00027	0.00646	0.05112	0.17875	0.31266	0.27604	0.13439	0.03485	0.00518	0.00027	1e-05	0
48.8	0	0	0	0	0	0	0	0	0.00031	0.00652	0.04928	0.17594	0.3089	0.28198	0.13444	0.03634	0.0058	0.00049	0	0
48.85	0	0	0	0	0	0	0	0	0.0002	0.00589	0.04901	0.17246	0.3097	0.28026	0.13896	0.03786	0.00524	0.0004	2e-05	0
48.9	0	0	0	0	0	0	0	1e-05	0.0002	0.00599	0.04972	0.17111	0.30637	0.28122	0.14118	0.038	0.0057	0.00049	1e-05	0
48.95	0	0	0	0	0	0	0	0	0.0002	0.00558	0.04736	0.17052	0.30523	0.28369	0.14194	0.03905	0.00602	0.00041	0	0
49	0	0	0	0	0	0	0	0	0.00025	0.00558	0.04663	0.16976	0.30396	0.28468	0.14285	0.03982	0.00603	0.00042	2e-05	0
49.05	0	0	0	0	0	0	0	0	0.00023	0.00545	0.04492	0.16564	0.30582	0.28562	0.14657	0.03906	0.00609	0.00053	7e-05	0
49.1	0	0	0	0	0	0	0	0	0.00024	0.00566	0.04343	0.16316	0.30115	0.28998	0.14675	0.0428	0.0064	0.00041	2e-05	0
49.15	0	0	0	0	0	0	0	0	9e-05	0.0054	0.04254	0.16038	0.30088	0.29031	0.14885	0.04395	0.00686	0.00072	2e-05	0
49.2	0	0	0	0	0	0	0	0	0.00026	0.00495	0.04203	0.15964	0.29606	0.29526	0.15185	0.04274	0.00674	0.00045	2e-05	0
49.25	0	0	0	0	0	0	0	0	0.00019	0.00488	0.04165	0.15703	0.29459	0.29467	0.15595	0.0436	0.00685	0.00056	3e-05	0
49.3	0	0	0	0	0	0	0	0	0.00017	0.00468	0.04012	0.15425	0.296	0.2963	0.15486	0.0456	0.00742	0.00058	2e-05	0
49.35	0	0	0	0	0	0	0	0	0.00016	0.00449	0.03936	0.15408	0.29663	0.29308	0.15751	0.04636	0.00765	0.00066	2e-05	0
49.4	0	0	0	0	0	0	0	0	0.00013	0.00467	0.0399	0.15252	0.29478	0.29189	0.16091	0.04714	0.00723	0.00077	6e-05	0
49.45	0	0	0	0	0	0	0	0	0.00014	0.00452	0.03761	0.14943	0.2919	0.2973	0.16149	0.04845	0.00833	0.00078	5e-05	0
49.5	0	0	0	0	0	0	0	0	0.00013	0.00387	0.03663	0.14817	0.28879	0.29821	0.1649	0.05002	0.00847	0.0008	1e-05	0
49.55	0	0	0	0	0	0	0	0	0.00011	0.00377	0.03649	0.14568	0.28935	0.29852	0.16615	0.05041	0.00875	0.00072	5e-05	0
49.6	0	0	0	0	0	0	0	0	0.00019	0.00356	0.03599	0.14289	0.28951	0.29945	0.16581	0.05217	0.00944	0.00094	4e-05	1e-05
49.65	0	0	0	0	0	0	0	0	8e-05	0.00359	0.03504	0.14058	0.28647	0.30102	0.17146	0.05138	0.00957	0.0008	1e-05	0
49.7	0	0	0	0	0	0	0	0	8e-05	0.00338	0.03403	0.13927	0.28405	0.30239	0.17107	0.05493	0.00979	0.00097	4e-05	0
49.75	0	0	0	0	0	0	0	1e-05	6e-05	0.00361	0.03244	0.13668	0.2824	0.30374	0.17482	0.05509	0.01012	0.00096	6e-05	1e-05
49.8	0	0	0	0	0	0	0	0	0.0001	0.00336	0.03203	0.13527	0.28129	0.30396	0.17589	0.05715	0.00992	0.001	3e-05	0
49.85	0	0	0	0	0	0	0	0	0.00011	0.00326	0.03178	0.1326	0.27932	0.3056	0.17707	0.0582	0.01093	0.00107	6e-05	0
49.9	0	0	0	0	0	0	0	0	0.00011	0.00304	0.03132	0.13097	0.27914	0.30535	0.17903	0.0584	0.01147	0.00111	6e-05	0
49.95	0	0	0	0	0	0	0	0	0.0001	0.00282	0.02888	0.13146	0.27531	0.30636	0.18249	0.06003	0.01127	0.00121	7e-05	0
50	0	0	0	0	0	0	0	0	9e-05	0.00275	0.02927	0.12845	0.27383	0.30645	0.18621	0.06046	0.01114	0.00128	7e-05	0

